Matrices, bases and matrix elements for cubic double crystallographic groups

Matrices of the irreducible representations of double crystallographic point groups O, Td, Ox{1,I} and Tdx{1,I} are derived. The characteristic polynomials (spinor bases) up to the sixth power are obtained. The method for the derivation of the general form of an arbitrary matrix element of a vector/tensor quantity is developed; as an application, the kp matrix elements are calculated. It is demonstrated that the other known method for obtaining the bases of the irreducible representations of the double groups (LS-diagonalization of a linear combination of spherical harmonics) is unreliable.

==> badBasis.txt <==
%auto-ignore

Date: Fri, 8 Jun 2012 16:23:25 -0500
From: Oleg SHALAEV <chalaev@gmail.com>
To: w.elder07@imperial.ac.uk, jing.zhang@imperial.ac.uk
Cc: Giovanni Vignale <vignaleg@missouri.edu>
Subject: your Phys.Rev.B v.83 p.165210
Message-ID: <20120608212325.GA16729@unibas.ch>

Dear Waren and Jing,
I have checked the bases of the irreducible representations for the cubic groups which are written
on p.165210-19 of your article Phys.Rev.B v.83 p.165210.
(I was checking just if a basis correspods to ANY representation of the group
without checking what is the corresp. representation.)

All of them are correct except for the sixth one:
[-2yz↑+3iy²↓+2ixz↑-4xy↓-3ix²↓,
2i√3z²↑+2√3yz↓-√3iy²↑-2√3ixz↓-√3ix²↑,
-2i√3z²↓-2√3yz↑+√3iy²↓-2√3ixz↑+√3ix²↓,
2yz↓-3iy²↑+2ixz↓-4xy↑+3ix²↑]

The problematic transformation parameters are:
(I used the parameters for the group O⊗{𝟙,I}; I can provide you the
corresp. parameters for the group Td⊗{𝟙,I} if you would like.)
╔═════╦══════╦═════╦══════╦══════╦═══════════╗
║  #  ║   α  ║  β  ║  γ   ║ inv. ║sign in (5)║
╠═════╬══════╬═════╬══════╬══════╬═══════════╣
║  1  ║  0   ║ π/2 ║  0   ║ yes  ║ -         ║
║  2  ║  0   ║ π/2 ║  0   ║ no   ║ +         ║
║  3  ║  0   ║ π/2 ║  0   ║ no   ║ -         ║
║  4  ║  0   ║ π/2 ║ π/2  ║ yes  ║ +         ║
║  5  ║  0   ║ π/2 ║ π/2  ║ yes  ║ -         ║
║  6  ║  0   ║ π/2 ║ π/2  ║ no   ║ +         ║
║  7  ║  0   ║ π/2 ║ π/2  ║ no   ║ -         ║
║  8  ║  0   ║ π/2 ║  π   ║ yes  ║ +         ║
║  9  ║  0   ║ π/2 ║  π   ║ yes  ║ -         ║
║ 10  ║  0   ║ π/2 ║  π   ║ no   ║ +         ║
║ 11  ║  0   ║ π/2 ║  π   ║ no   ║ -         ║
║ 12  ║  0   ║ π/2 ║ 3π/2 ║ yes  ║ +         ║
║ 13  ║  0   ║ π/2 ║ 3π/2 ║ yes  ║ -         ║
║ 14  ║  0   ║ π/2 ║ 3π/2 ║ no   ║ +         ║
║ 15  ║  0   ║ π/2 ║ 3π/2 ║ no   ║ -         ║
║ 16  ║ π/2  ║ π/2 ║  0   ║ yes  ║ +         ║
║ 17  ║ π/2  ║ π/2 ║  0   ║ yes  ║ -         ║
║ 18  ║ π/2  ║ π/2 ║  0   ║ no   ║ +         ║
║ 19  ║ π/2  ║ π/2 ║  0   ║ no   ║ -         ║
║ 20  ║ π/2  ║ π/2 ║  π/2 ║ yes  ║ +         ║
║ 21  ║ π/2  ║ π/2 ║  π/2 ║ yes  ║ -         ║
║ 22  ║ π/2  ║ π/2 ║  π/2 ║ no   ║ +         ║
║ 23  ║ π/2  ║ π/2 ║  π/2 ║ no   ║ -         ║
║ 24  ║ π/2  ║ π/2 ║  π   ║ yes  ║ +         ║
║ 25  ║ π/2  ║ π/2 ║  π   ║ yes  ║ -         ║
║ 26  ║ π/2  ║ π/2 ║  π   ║ no   ║ +         ║
║ 27  ║ π/2  ║ π/2 ║  π   ║ no   ║ -         ║
║ 28  ║ π/2  ║ π/2 ║ 3π/2 ║ yes  ║ +         ║
║ 29  ║ π/2  ║ π/2 ║ 3π/2 ║ yes  ║ -         ║
║ 30  ║ π/2  ║ π/2 ║ 3π/2 ║ no   ║ +         ║
║ 31  ║ π/2  ║ π/2 ║ 3π/2 ║ no   ║ -         ║
║ 32  ║   π  ║ π/2 ║  0   ║ yes  ║ +         ║
║ 33  ║   π  ║ π/2 ║  0   ║ yes  ║ -         ║
║ 34  ║   π  ║ π/2 ║  0   ║ no   ║ +         ║
║ 35  ║   π  ║ π/2 ║  0   ║ no   ║ -         ║
║ 36  ║   π  ║ π/2 ║ π/2  ║ yes  ║ +         ║
║ 37  ║   π  ║ π/2 ║ π/2  ║ yes  ║ -         ║
║ 38  ║   π  ║ π/2 ║ π/2  ║ no   ║ +         ║
║ 39  ║   π  ║ π/2 ║ π/2  ║ no   ║ -         ║
║ 40  ║   π  ║ π/2 ║  π   ║ yes  ║ +         ║
║ 41  ║   π  ║ π/2 ║  π   ║ yes  ║ -         ║
║ 42  ║   π  ║ π/2 ║  π   ║ no   ║ +         ║
║ 43  ║   π  ║ π/2 ║  π   ║ no   ║ -         ║
║ 44  ║   π  ║ π/2 ║ 3π/2 ║ yes  ║ +         ║
║ 45  ║   π  ║ π/2 ║ 3π/2 ║ yes  ║ -         ║
║ 46  ║   π  ║ π/2 ║ 3π/2 ║ no   ║ +         ║
║ 47  ║   π  ║ π/2 ║ 3π/2 ║ no   ║ -         ║
║ 48  ║ 3π/2 ║ π/2 ║  0   ║ yes  ║ +         ║
║ 49  ║ 3π/2 ║ π/2 ║  0   ║ yes  ║ -         ║
║ 50  ║ 3π/2 ║ π/2 ║  0   ║ no   ║ +         ║
║ 51  ║ 3π/2 ║ π/2 ║  0   ║ no   ║ -         ║
║ 52  ║ 3π/2 ║ π/2 ║ π/2  ║ yes  ║ +         ║
║ 53  ║ 3π/2 ║ π/2 ║ π/2  ║ yes  ║ -         ║
║ 54  ║ 3π/2 ║ π/2 ║ π/2  ║ no   ║ +         ║
║ 55  ║ 3π/2 ║ π/2 ║ π/2  ║ no   ║ -         ║
║ 56  ║ 3π/2 ║ π/2 ║  π   ║ yes  ║ +         ║
║ 57  ║ 3π/2 ║ π/2 ║  π   ║ yes  ║ -         ║
║ 58  ║ 3π/2 ║ π/2 ║  π   ║ no   ║ +         ║
║ 59  ║ 3π/2 ║ π/2 ║  π   ║ no   ║ -         ║
║ 60  ║ 3π/2 ║ π/2 ║ 3π/2 ║ yes  ║ +         ║
║ 61  ║ 3π/2 ║ π/2 ║ 3π/2 ║ yes  ║ -         ║
║ 62  ║ 3π/2 ║ π/2 ║ 3π/2 ║ no   ║ +         ║
║ 63  ║ 3π/2 ║ π/2 ║ 3π/2 ║ no   ║ -         ║
╚═════╩══════╩═════╩══════╩══════╩═══════════╝
where (5) stands for the equation (5) in my arXiv:1206.0292v1,
α, β, and γ are Euler angles according to my Eqs. (3) and (4),
and "inv." means "Is the inversion present?".

Do you agree with my statement that this basis is incorrect?

Thank you,
Oleg
---
Oleg Shalaev, Dr.
Office 336
Department of Physics
University of Missouri-Columbia
Columbia, Missouri
65211 USA
phone: +1-573-882-7051
skype ID: chalaev
fax: +1-573-882-4195
http://quantumtheory.physik.unibas.ch/shalaev/


==> bases-0.txt <==
%auto-ignore

In this file I copied almost bare computer output for the polynomial bases of all irreps of the groups studied in the article.
You can be almost sure that these bases contain no copy-paste mistakes.
For example, if you reveal some basis from the main article text contradicting to the one in this file, believe this file, not the article.
The disadvantage of these bases is that they are unsimplified.
The simplified bases can be found in the file bases-1.txt

╔═══════════╗ 
║Pauli-O-Γ₆:║ 
╚═══════════╝ 
[↑,↓]
[-z^{2n-1}↑-iy^{2n-1}↓-x^{2n-1}↓, z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑], n∈ℕ
[yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓, -yz²↑+iy²z↓-ixz²↑-ixy²↑+ix²z↓-x²y↑]] 
[[z⁴↑+y⁴↑+x⁴↑, z⁴↓+y⁴↓+x⁴↓], [yz³↓-y³z↓-ixz³↓+xy³↑+ix³z↓-x³y↑, yz³↑-y³z↑+ixz³↑-xy³↓-ix³z↑+x³y↓], [y²z²↑+x²z²↑+x²y²↑, y²z²↓+x²z²↓+x²y²↓]] 
[[-z⁵↑-iy⁵↓-x⁵↓, z⁵↓+iy⁵↑-x⁵↑], [yz⁴↓-iy⁴z↑-ixz⁴↓-ixy⁴↓-ix⁴z↑+x⁴y↓, -yz⁴↑+iy⁴z↓-ixz⁴↑-ixy⁴↑+ix⁴z↓-x⁴y↑], 
[-y²z³↑-iy³z²↓-x²z³↑-ix²y³↓-x³z²↓-x³y²↓, y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑], [xy²z²↓+ix²yz²↓+x²y²z↑, xy²z²↑-ix²yz²↑-x²y²z↓]] 
[[z⁶↑+y⁶↑+x⁶↑, z⁶↓+y⁶↓+x⁶↓], [yz⁵↓-y⁵z↓-ixz⁵↓+xy⁵↑+ix⁵z↓-x⁵y↑, yz⁵↑-y⁵z↑+ixz⁵↑-xy⁵↓-ix⁵z↑+x⁵y↓], 
[y²z⁴↑+y⁴z²↑+x²z⁴↑+x²y⁴↑+x⁴z²↑+x⁴y²↑, y²z⁴↓+y⁴z²↓+x²z⁴↓+x²y⁴↓+x⁴z²↓+x⁴y²↓], [xy²z³↓+ixy³z²↑+ix²yz³↓-ix²y³z↓-ix³yz²↑-x³y²z↓, 
-xy²z³↑-ixy³z²↓+ix²yz³↑-ix²y³z↑+ix³yz²↓+x³y²z↑], [x²y²z²↑, x²y²z²↓]] 
╔═══════════╗ 
║Pauli-O-Γ₇:║ 
╚═══════════╝ 
[[-yz↑+ixz↑+xy↓, yz↓+ixz↓+xy↑]] 
[[yz²↑+iy²z↓-ixz²↑+ixy²↑-ix²z↓-x²y↑, yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓], [xyz↓, -xyz↑]] 
[[-yz³↑-y³z↑+ixz³↑+xy³↓+ix³z↑+x³y↓, yz³↓+y³z↓+ixz³↓+xy³↑+ix³z↓+x³y↑], [xyz²↓+ixy²z↑-x²yz↑, xyz²↑+ixy²z↓+x²yz↓]] 
[[yz⁴↑+iy⁴z↓-ixz⁴↑+ixy⁴↑-ix⁴z↓-x⁴y↑, yz⁴↓+iy⁴z↑+ixz⁴↓-ixy⁴↓-ix⁴z↑-x⁴y↓], [y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑, y²z³↑-iy³z²↓-x²z³↑+ix²y³↓+x³z²↓-x³y²↓], 
[xyz³↓+xy³z↓+x³yz↓, -xyz³↑-xy³z↑-x³yz↑]] 
[[-yz⁵↑-y⁵z↑+ixz⁵↑+xy⁵↓+ix⁵z↑+x⁵y↓, yz⁵↓+y⁵z↓+ixz⁵↓+xy⁵↑+ix⁵z↓+x⁵y↑], [y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓, -y²z⁴↑+y⁴z²↑+x²z⁴↑-x²y⁴↑-x⁴z²↑+x⁴y²↑], 
[xyz⁴↓+ixy⁴z↑-x⁴yz↑, xyz⁴↑+ixy⁴z↓+x⁴yz↓], [-y³z³↑+ix³z³↑+x³y³↓, y³z³↓+ix³z³↓+x³y³↑], 
[xy²z³↑-ixy³z²↓+ix²yz³↑+ix²y³z↑-ix³yz²↓+x³y²z↑, xy²z³↓-ixy³z²↑-ix²yz³↓-ix²y³z↓-ix³yz²↑+x³y²z↓]] 
╔═══════════╗ 
║Pauli-O-Γ₈:║ 
╚═══════════╝ 
[[-iy↑-x↑, 2/√3z↑-i/√3y↓-1/√3x↓, 2/√3z↓-i/√3y↑+1/√3x↑, -iy↓+x↓]] 
[[-y²↓+x²↓, -2/√3z²↑+1/√3y²↑+1/√3x²↑, 2/√3z²↓-1/√3y²↓-1/√3x²↓, y²↑-x²↑], 
[-yz↑+ixz↑-2xy↓, √3yz↓-√3ixz↓, -√3yz↑-√3ixz↑, yz↓+ixz↓-2xy↑]] 
[[-iy³↑-x³↑, 2/√3z³↑-i/√3y³↓-1/√3x³↓, 2/√3z³↓-i/√3y³↑+1/√3x³↑, -iy³↓+x³↓], 
[iy²z↓-ixy²↑-ix²z↓+x²y↑, 2/√3yz²↓+i/√3y²z↑-2i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-1/√3x²y↓, 
+2/√3yz²↑+i/√3y²z↓+2i/√3xz²↑-i/√3xy²↑+i/√3x²z↓-1/√3x²y↑, iy²z↑+ixy²↓-ix²z↑+x²y↓], 
[2/√3yz²↑-i/√3y²z↓-2i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+1/√3x²y↑, iy²z↑-ixy²↓+ix²z↑+x²y↓, iy²z↓+ixy²↑+ix²z↓+x²y↑, 
+2/√3yz²↓-i/√3y²z↑+2i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+1/√3x²y↓], 
[-iyz²↑-xz²↑-xy²↑-ix²y↑, -i/√3yz²↓+2/√3y²z↑-1/√3xz²↓-1/√3xy²↓+2/√3x²z↑-i/√3x²y↓, 
-i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+1/√3xy²↑+2/√3x²z↓-i/√3x²y↑, -iyz²↓+xz²↓+xy²↓-ix²y↓], 
[-i/√3yz²↑+1/√3y²z↓-1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-2i/√3x²y↑, -iyz²↓+y²z↑-xz²↓+x²z↑, -iyz²↑+y²z↓+xz²↑+x²z↓, 
-i/√3yz²↓+1/√3y²z↑+1/√3xz²↓+2/√3xy²↓-1/√3x²z↑-2i/√3x²y↓], 
[i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-1/√3xy²↑-2/√3x²z↓-i/√3x²y↑, -iyz²↓-xz²↓+xy²↓+ix²y↓, -iyz²↑+xz²↑-xy²↑+ix²y↑, 
+i/√3yz²↓+2/√3y²z↑-1/√3xz²↓+1/√3xy²↓-2/√3x²z↑-i/√3x²y↓], 
[iyz²↑+y²z↓+xz²↑-x²z↓, -i/√3yz²↓-1/√3y²z↑-1/√3xz²↓+2/√3xy²↓-1/√3x²z↑+2i/√3x²y↓, 
-i/√3yz²↑-1/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓+2i/√3x²y↑, iyz²↓+y²z↑-xz²↓-x²z↑]] 
[[-y⁴↓+x⁴↓, -2/√3z⁴↑+1/√3y⁴↑+1/√3x⁴↑, 2/√3z⁴↓-1/√3y⁴↓-1/√3x⁴↓, y⁴↑-x⁴↑], 
[-y³z↑-xy³↓+ix³z↑-x³y↓, 2/√3yz³↓+1/√3y³z↓-2i/√3xz³↓-1/√3xy³↑-i/√3x³z↓+1/√3x³y↑, 
-2/√3yz³↑-1/√3y³z↑-2i/√3xz³↑-1/√3xy³↓-i/√3x³z↑+1/√3x³y↓, y³z↓-xy³↑+ix³z↓-x³y↑], 
[-yz³↑+ixz³↑-xy³↓-x³y↓, 1/√3yz³↓+2/√3y³z↓-i/√3xz³↓+1/√3xy³↑-2i/√3x³z↓-1/√3x³y↑, 
-1/√3yz³↑-2/√3y³z↑-i/√3xz³↑+1/√3xy³↓-2i/√3x³z↑-1/√3x³y↓, yz³↓+ixz³↓-xy³↑-x³y↑], 
[-2/√3yz³↑+1/√3y³z↑+2i/√3xz³↑-1/√3xy³↓-i/√3x³z↑-1/√3x³y↓, y³z↓+xy³↑-ix³z↓-x³y↑, -y³z↑+xy³↓-ix³z↑-x³y↓, 
+2/√3yz³↓-1/√3y³z↓+2i/√3xz³↓-1/√3xy³↑-i/√3x³z↓-1/√3x³y↑], 
[1/√3yz³↑-2/√3y³z↑-i/√3xz³↑-1/√3xy³↓+2i/√3x³z↑-1/√3x³y↓, yz³↓-ixz³↓-xy³↑+x³y↑, -yz³↑-ixz³↑-xy³↓+x³y↓, 
-1/√3yz³↓+2/√3y³z↓-i/√3xz³↓-1/√3xy³↑+2i/√3x³z↓-1/√3x³y↑], 
[1/√3yz³↑+1/√3y³z↑-i/√3xz³↑+2/√3xy³↓-i/√3x³z↑+2/√3x³y↓, -yz³↓-y³z↓+ixz³↓+ix³z↓, yz³↑+y³z↑+ixz³↑+ix³z↑, 
-1/√3yz³↓-1/√3y³z↓-i/√3xz³↓+2/√3xy³↑-i/√3x³z↓+2/√3x³y↑], 
[-yz³↑+y³z↑+ixz³↑-ix³z↑, -1/√3yz³↓+1/√3y³z↓+i/√3xz³↓+2/√3xy³↑-i/√3x³z↓-2/√3x³y↑, 
+1/√3yz³↑-1/√3y³z↑+i/√3xz³↑+2/√3xy³↓-i/√3x³z↑-2/√3x³y↓, yz³↓-y³z↓+ixz³↓-ix³z↓], 
[2/√3xyz²↓-i/√3xy²z↑+1/√3x²yz↑, ixy²z↓-x²yz↓, ixy²z↑+x²yz↑, 2/√3xyz²↑-i/√3xy²z↓-1/√3x²yz↓], 
[-y²z²↓+x²z²↓, -1/√3y²z²↑-1/√3x²z²↑+2/√3x²y²↑, 1/√3y²z²↓+1/√3x²z²↓-2/√3x²y²↓, y²z²↑-x²z²↑]] 
[[-iy⁵↑-x⁵↑, 2/√3z⁵↑-i/√3y⁵↓-1/√3x⁵↓, 2/√3z⁵↓-i/√3y⁵↑+1/√3x⁵↑, -iy⁵↓+x⁵↓], 
[iy⁴z↓-ixy⁴↑-ix⁴z↓+x⁴y↑, 2/√3yz⁴↓+i/√3y⁴z↑-2i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑-1/√3x⁴y↓, 
+2/√3yz⁴↑+i/√3y⁴z↓+2i/√3xz⁴↑-i/√3xy⁴↑+i/√3x⁴z↓-1/√3x⁴y↑, iy⁴z↑+ixy⁴↓-ix⁴z↑+x⁴y↓], 
[2/√3yz⁴↑-i/√3y⁴z↓-2i/√3xz⁴↑-i/√3xy⁴↑+i/√3x⁴z↓+1/√3x⁴y↑, iy⁴z↑-ixy⁴↓+ix⁴z↑+x⁴y↓, iy⁴z↓+ixy⁴↑+ix⁴z↓+x⁴y↑, 
+2/√3yz⁴↓-i/√3y⁴z↑+2i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑+1/√3x⁴y↓], 
[-iyz⁴↑-xz⁴↑-xy⁴↑-ix⁴y↑, -i/√3yz⁴↓+2/√3y⁴z↑-1/√3xz⁴↓-1/√3xy⁴↓+2/√3x⁴z↑-i/√3x⁴y↓, 
-i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑+1/√3xy⁴↑+2/√3x⁴z↓-i/√3x⁴y↑, -iyz⁴↓+xz⁴↓+xy⁴↓-ix⁴y↓], 
[-i/√3yz⁴↑+1/√3y⁴z↓-1/√3xz⁴↑-2/√3xy⁴↑-1/√3x⁴z↓-2i/√3x⁴y↑, -iyz⁴↓+y⁴z↑-xz⁴↓+x⁴z↑, -iyz⁴↑+y⁴z↓+xz⁴↑+x⁴z↓, 
-i/√3yz⁴↓+1/√3y⁴z↑+1/√3xz⁴↓+2/√3xy⁴↓-1/√3x⁴z↑-2i/√3x⁴y↓], 
[i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑-1/√3xy⁴↑-2/√3x⁴z↓-i/√3x⁴y↑, -iyz⁴↓-xz⁴↓+xy⁴↓+ix⁴y↓, -iyz⁴↑+xz⁴↑-xy⁴↑+ix⁴y↑, 
+i/√3yz⁴↓+2/√3y⁴z↑-1/√3xz⁴↓+1/√3xy⁴↓-2/√3x⁴z↑-i/√3x⁴y↓], 
[iyz⁴↑+y⁴z↓+xz⁴↑-x⁴z↓, -i/√3yz⁴↓-1/√3y⁴z↑-1/√3xz⁴↓+2/√3xy⁴↓-1/√3x⁴z↑+2i/√3x⁴y↓, 
-i/√3yz⁴↑-1/√3y⁴z↓+1/√3xz⁴↑-2/√3xy⁴↑-1/√3x⁴z↓+2i/√3x⁴y↑, iyz⁴↓+y⁴z↑-xz⁴↓-x⁴z↑], 
[-iy³z²↑-ix²y³↑-x³z²↑-x³y²↑, 2/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓-1/√3x³y²↓, 
+2/√3y²z³↓-i/√3y³z²↑+2/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+1/√3x³y²↑, -iy³z²↓-ix²y³↓+x³z²↓+x³y²↓], 
[2/√3y²z³↓+i/√3y³z²↑-2/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-1/√3x³y²↑, -iy³z²↓+ix²y³↓-x³z²↓+x³y²↓, -iy³z²↑+ix²y³↑+x³z²↑-x³y²↑, 
+2/√3y²z³↑+i/√3y³z²↓-2/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓+1/√3x³y²↓], 
[iy²z³↓-ix²z³↓+x²y³↑-ix³y²↑, i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-1/√3x²y³↓-2i/√3x³z²↓+i/√3x³y²↓, 
+i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓-1/√3x²y³↑+2i/√3x³z²↑-i/√3x³y²↑, iy²z³↑-ix²z³↑+x²y³↓+ix³y²↓], 
[i/√3y²z³↓+1/√3y³z²↑-i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑-2i/√3x³y²↑, iy²z³↑+y³z²↓+ix²z³↑-ix³z²↓, iy²z³↓+y³z²↑+ix²z³↓+ix³z²↑, 
+i/√3y²z³↑+1/√3y³z²↓-i/√3x²z³↑+2/√3x²y³↓+i/√3x³z²↓+2i/√3x³y²↓], 
[-i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓+1/√3x²y³↑-2i/√3x³z²↑-i/√3x³y²↑, iy²z³↑+ix²z³↑+x²y³↓-ix³y²↓, iy²z³↓+ix²z³↓+x²y³↑+ix³y²↑, 
-i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑+1/√3x²y³↓+2i/√3x³z²↓+i/√3x³y²↓], 
[2/√3xyz³↓-1/√3xy³z↓-1/√3x³yz↓, -xy³z↑+x³yz↑, xy³z↓-x³yz↓, -2/√3xyz³↑+1/√3xy³z↑+1/√3x³yz↑], 
[-iy²z³↓+y³z²↑+ix²z³↓-ix³z²↑, i/√3y²z³↑-1/√3y³z²↓+i/√3x²z³↑+2/√3x²y³↓+i/√3x³z²↓-2i/√3x³y²↓, 
+i/√3y²z³↓-1/√3y³z²↑+i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑+2i/√3x³y²↑, -iy²z³↑+y³z²↓+ix²z³↑+ix³z²↓], 
[xy²z²↑+ix²yz²↑, 1/√3xy²z²↓+i/√3x²yz²↓-2/√3x²y²z↑, -1/√3xy²z²↑+i/√3x²yz²↑-2/√3x²y²z↓, -xy²z²↓+ix²yz²↓]] 
[[-y⁶↓+x⁶↓, -2/√3z⁶↑+1/√3y⁶↑+1/√3x⁶↑, 2/√3z⁶↓-1/√3y⁶↓-1/√3x⁶↓, y⁶↑-x⁶↑], 
[-y⁵z↑-xy⁵↓+ix⁵z↑-x⁵y↓, 2/√3yz⁵↓+1/√3y⁵z↓-2i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓+1/√3x⁵y↑, 
-2/√3yz⁵↑-1/√3y⁵z↑-2i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑+1/√3x⁵y↓, y⁵z↓-xy⁵↑+ix⁵z↓-x⁵y↑], 
[-yz⁵↑+ixz⁵↑-xy⁵↓-x⁵y↓, 1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓+1/√3xy⁵↑-2i/√3x⁵z↓-1/√3x⁵y↑, 
-1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑+1/√3xy⁵↓-2i/√3x⁵z↑-1/√3x⁵y↓, yz⁵↓+ixz⁵↓-xy⁵↑-x⁵y↑], 
[-2/√3yz⁵↑+1/√3y⁵z↑+2i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑-1/√3x⁵y↓, y⁵z↓+xy⁵↑-ix⁵z↓-x⁵y↑, -y⁵z↑+xy⁵↓-ix⁵z↑-x⁵y↓, 
+2/√3yz⁵↓-1/√3y⁵z↓+2i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓-1/√3x⁵y↑], 
[1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑-1/√3xy⁵↓+2i/√3x⁵z↑-1/√3x⁵y↓, yz⁵↓-ixz⁵↓-xy⁵↑+x⁵y↑, -yz⁵↑-ixz⁵↑-xy⁵↓+x⁵y↓, 
-1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓-1/√3xy⁵↑+2i/√3x⁵z↓-1/√3x⁵y↑], 
[1/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑+2/√3xy⁵↓-i/√3x⁵z↑+2/√3x⁵y↓, -yz⁵↓-y⁵z↓+ixz⁵↓+ix⁵z↓, yz⁵↑+y⁵z↑+ixz⁵↑+ix⁵z↑, 
-1/√3yz⁵↓-1/√3y⁵z↓-i/√3xz⁵↓+2/√3xy⁵↑-i/√3x⁵z↓+2/√3x⁵y↑], 
[-yz⁵↑+y⁵z↑+ixz⁵↑-ix⁵z↑, -1/√3yz⁵↓+1/√3y⁵z↓+i/√3xz⁵↓+2/√3xy⁵↑-i/√3x⁵z↓-2/√3x⁵y↑, 
+1/√3yz⁵↑-1/√3y⁵z↑+i/√3xz⁵↑+2/√3xy⁵↓-i/√3x⁵z↑-2/√3x⁵y↓, yz⁵↓-y⁵z↓+ixz⁵↓-ix⁵z↓], 
[-y²z⁴↓+x²z⁴↓+x²y⁴↓-x⁴y²↓, 1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+1/√3x²y⁴↑-2/√3x⁴z²↑+1/√3x⁴y²↑, 
-1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, y²z⁴↑-x²z⁴↑-x²y⁴↑+x⁴y²↑], 
[-y⁴z²↓-x²y⁴↓+x⁴z²↓+x⁴y²↓, -2/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+1/√3x⁴y²↑, 
+2/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, y⁴z²↑+x²y⁴↑-x⁴z²↑-x⁴y²↑], 
[-1/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓, y²z⁴↑-y⁴z²↑+x²z⁴↑-x⁴z²↑, -y²z⁴↓+y⁴z²↓-x²z⁴↓+x⁴z²↓, 
+1/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑], 
[1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, y²z⁴↑+x²z⁴↑-x²y⁴↑-x⁴y²↑, -y²z⁴↓-x²z⁴↓+x²y⁴↓+x⁴y²↓, 
-1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑], 
[2/√3y²z⁴↓+1/√3y⁴z²↓-2/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+1/√3x⁴y²↓, y⁴z²↑-x²y⁴↑+x⁴z²↑-x⁴y²↑, -y⁴z²↓+x²y⁴↓-x⁴z²↓+x⁴y²↓, 
-2/√3y²z⁴↑-1/√3y⁴z²↑+2/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑-1/√3x⁴y²↑], 
[2/√3xyz⁴↓-i/√3xy⁴z↑+1/√3x⁴yz↑, ixy⁴z↓-x⁴yz↓, ixy⁴z↑+x⁴yz↑, 2/√3xyz⁴↑-i/√3xy⁴z↓-1/√3x⁴yz↓], 
[y²z⁴↓+y⁴z²↓-x²z⁴↓-x⁴z²↓, 1/√3y²z⁴↑+1/√3y⁴z²↑+1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑-2/√3x⁴y²↑, 
-1/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, -y²z⁴↑-y⁴z²↑+x²z⁴↑+x⁴z²↑], 
[-y³z³↑+ix³z³↑-2x³y³↓, √3y³z³↓-√3ix³z³↓, -√3y³z³↑-√3ix³z³↑, y³z³↓+ix³z³↓-2x³y³↑], 
[-ixy³z²↓-ix²y³z↑-ix³yz²↓-x³y²z↑, 2/√3xy²z³↓-i/√3xy³z²↑+2i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑+1/√3x³y²z↓, 
+2/√3xy²z³↑-i/√3xy³z²↓-2i/√3x²yz³↑-i/√3x²y³z↑+i/√3x³yz²↓+1/√3x³y²z↑, -ixy³z²↑+ix²y³z↓-ix³yz²↑-x³y²z↓], 
[2/√3xy²z³↑+i/√3xy³z²↓+2i/√3x²yz³↑-i/√3x²y³z↑+i/√3x³yz²↓-1/√3x³y²z↑, -ixy³z²↑-ix²y³z↓+ix³yz²↑-x³y²z↓, 
-ixy³z²↓+ix²y³z↑+ix³yz²↓-x³y²z↑, 2/√3xy²z³↓+i/√3xy³z²↑-2i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑-1/√3x³y²z↓], 
[ixy²z³↑-x²yz³↑+x²y³z↑-ix³y²z↑, i/√3xy²z³↓+2/√3xy³z²↑-1/√3x²yz³↓+1/√3x²y³z↓-2/√3x³yz²↑-i/√3x³y²z↓, 
+i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑-1/√3x²y³z↑-2/√3x³yz²↓-i/√3x³y²z↑, ixy²z³↓+x²yz³↓-x²y³z↓-ix³y²z↓], 
[-i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑+1/√3x²y³z↑+2/√3x³yz²↓-i/√3x³y²z↑, ixy²z³↓-x²yz³↓-x²y³z↓+ix³y²z↓, 
+ixy²z³↑+x²yz³↑+x²y³z↑+ix³y²z↑, -i/√3xy²z³↓+2/√3xy³z²↑-1/√3x²yz³↓-1/√3x²y³z↓+2/√3x³yz²↑-i/√3x³y²z↓], 
[-i/√3xy²z³↑-1/√3xy³z²↓+1/√3x²yz³↑-2/√3x²y³z↑-1/√3x³yz²↓+2i/√3x³y²z↑, -ixy²z³↓-xy³z²↑+x²yz³↓+x³yz²↑, 
-ixy²z³↑-xy³z²↓-x²yz³↑+x³yz²↓, -i/√3xy²z³↓-1/√3xy³z²↑-1/√3x²yz³↓+2/√3x²y³z↓-1/√3x³yz²↑+2i/√3x³y²z↓], 
[ixy²z³↑-xy³z²↓-x²yz³↑-x³yz²↓, -i/√3xy²z³↓+1/√3xy³z²↑+1/√3x²yz³↓+2/√3x²y³z↓-1/√3x³yz²↑-2i/√3x³y²z↓, 
-i/√3xy²z³↑+1/√3xy³z²↓-1/√3x²yz³↑-2/√3x²y³z↑-1/√3x³yz²↓-2i/√3x³y²z↑, ixy²z³↓-xy³z²↑+x²yz³↓-x³yz²↑]] 
╔════════════╗ 
║Pauli-Td-Γ₆:║ 
╚════════════╝ 
[[z²↑+y²↑+x²↑, z²↓+y²↓+x²↓]] 
[[yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓, -yz²↑-iy²z↓+ixz²↑-ixy²↑+ix²z↓+x²y↑], [xyz↑, xyz↓]] 
[[z⁴↑+y⁴↑+x⁴↑, z⁴↓+y⁴↓+x⁴↓], [yz³↓-y³z↓-ixz³↓+xy³↑+ix³z↓-x³y↑, yz³↑-y³z↑+ixz³↑-xy³↓-ix³z↑+x³y↓], [y²z²↑+x²z²↑+x²y²↑, y²z²↓+x²z²↓+x²y²↓]] 
[[yz⁴↓+iy⁴z↑+ixz⁴↓-ixy⁴↓-ix⁴z↑-x⁴y↓, -yz⁴↑-iy⁴z↓+ixz⁴↑-ixy⁴↑+ix⁴z↓+x⁴y↑], [-y²z³↑+iy³z²↓+x²z³↑-ix²y³↓-x³z²↓+x³y²↓, y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑], 
[xyz³↑+xy³z↑+x³yz↑, xyz³↓+xy³z↓+x³yz↓]] 
[[z⁶↑+y⁶↑+x⁶↑, z⁶↓+y⁶↓+x⁶↓], [yz⁵↓-y⁵z↓-ixz⁵↓+xy⁵↑+ix⁵z↓-x⁵y↑, yz⁵↑-y⁵z↑+ixz⁵↑-xy⁵↓-ix⁵z↑+x⁵y↓], 
[y²z⁴↑+y⁴z²↑+x²z⁴↑+x²y⁴↑+x⁴z²↑+x⁴y²↑, y²z⁴↓+y⁴z²↓+x²z⁴↓+x²y⁴↓+x⁴z²↓+x⁴y²↓], [xy²z³↓+ixy³z²↑+ix²yz³↓-ix²y³z↓-ix³yz²↑-x³y²z↓, 
-xy²z³↑-ixy³z²↓+ix²yz³↑-ix²y³z↑+ix³yz²↓+x³y²z↑], [x²y²z²↑, x²y²z²↓]] 
╔════════════╗ 
║Pauli-Td-Γ₇:║ 
╚════════════╝ 
[[z↓+iy↑-x↑, z↑+iy↓+x↓]] 
[[-yz↑+ixz↑+xy↓, yz↓+ixz↓+xy↑]] 
[[z³↓+iy³↑-x³↑, z³↑+iy³↓+x³↓], [yz²↑-iy²z↓+ixz²↑+ixy²↑-ix²z↓+x²y↑, yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓]] 
[[-yz³↑-y³z↑+ixz³↑+xy³↓+ix³z↑+x³y↓, yz³↓+y³z↓+ixz³↓+xy³↑+ix³z↓+x³y↑], [xyz²↓+ixy²z↑-x²yz↑, xyz²↑+ixy²z↓+x²yz↓]] 
[[z⁵↓+iy⁵↑-x⁵↑, z⁵↑+iy⁵↓+x⁵↓], [yz⁴↑-iy⁴z↓+ixz⁴↑+ixy⁴↑-ix⁴z↓+x⁴y↑, yz⁴↓-iy⁴z↑-ixz⁴↓-ixy⁴↓-ix⁴z↑+x⁴y↓], 
[y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑, y²z³↑+iy³z²↓+x²z³↑+ix²y³↓+x³z²↓+x³y²↓], [-xy²z²↑+ix²yz²↑+x²y²z↓, xy²z²↓+ix²yz²↓+x²y²z↑]] 
[[-yz⁵↑-y⁵z↑+ixz⁵↑+xy⁵↓+ix⁵z↑+x⁵y↓, yz⁵↓+y⁵z↓+ixz⁵↓+xy⁵↑+ix⁵z↓+x⁵y↑], [y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓, -y²z⁴↑+y⁴z²↑+x²z⁴↑-x²y⁴↑-x⁴z²↑+x⁴y²↑], 
[xyz⁴↓+ixy⁴z↑-x⁴yz↑, xyz⁴↑+ixy⁴z↓+x⁴yz↓], [-y³z³↑+ix³z³↑+x³y³↓, y³z³↓+ix³z³↓+x³y³↑], 
[xy²z³↑-ixy³z²↓+ix²yz³↑+ix²y³z↑-ix³yz²↓+x³y²z↑, xy²z³↓-ixy³z²↑-ix²yz³↓-ix²y³z↓-ix³yz²↑+x³y²z↓]] 
╔════════════╗ 
║Pauli-Td-Γ₈:║ 
╚════════════╝ 
[[2/√3z↓-i/√3y↑+1/√3x↑, iy↓-x↓, iy↑+x↑, 2/√3z↑-i/√3y↓-1/√3x↓]] 
[[-y²↓+x²↓, -2/√3z²↑+1/√3y²↑+1/√3x²↑, 2/√3z²↓-1/√3y²↓-1/√3x²↓, y²↑-x²↑], 
[-yz↑+ixz↑-2xy↓, √3yz↓-√3ixz↓, -√3yz↑-√3ixz↑, yz↓+ixz↓-2xy↑]] 
[[2/√3z³↓-i/√3y³↑+1/√3x³↑, iy³↓-x³↓, iy³↑+x³↑, 2/√3z³↑-i/√3y³↓-1/√3x³↓], 
[-iy²z↓-ixy²↑-ix²z↓-x²y↑, 2/√3yz²↓-i/√3y²z↑+2i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+1/√3x²y↓, 
+2/√3yz²↑-i/√3y²z↓-2i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+1/√3x²y↑, -iy²z↑+ixy²↓-ix²z↑-x²y↓], 
[2/√3yz²↑+i/√3y²z↓+2i/√3xz²↑-i/√3xy²↑+i/√3x²z↓-1/√3x²y↑, -iy²z↑-ixy²↓+ix²z↑-x²y↓, -iy²z↓+ixy²↑+ix²z↓-x²y↑, 
+2/√3yz²↓+i/√3y²z↑-2i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-1/√3x²y↓], 
[iyz²↑-xz²↑+xy²↑-ix²y↑, i/√3yz²↓+2/√3y²z↑-1/√3xz²↓+1/√3xy²↓-2/√3x²z↑-i/√3x²y↓, 
+i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-1/√3xy²↑-2/√3x²z↓-i/√3x²y↑, iyz²↓+xz²↓-xy²↓-ix²y↓], 
[-i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+1/√3xy²↑+2/√3x²z↓-i/√3x²y↑, iyz²↓-xz²↓-xy²↓+ix²y↓, iyz²↑+xz²↑+xy²↑+ix²y↑, 
-i/√3yz²↓+2/√3y²z↑-1/√3xz²↓-1/√3xy²↓+2/√3x²z↑-i/√3x²y↓], 
[-i/√3yz²↑-1/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓+2i/√3x²y↑, -iyz²↓-y²z↑+xz²↓+x²z↑, -iyz²↑-y²z↓-xz²↑+x²z↓, 
-i/√3yz²↓-1/√3y²z↑-1/√3xz²↓+2/√3xy²↓-1/√3x²z↑+2i/√3x²y↓], 
[iyz²↑-y²z↓-xz²↑-x²z↓, -i/√3yz²↓+1/√3y²z↑+1/√3xz²↓+2/√3xy²↓-1/√3x²z↑-2i/√3x²y↓, 
-i/√3yz²↑+1/√3y²z↓-1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-2i/√3x²y↑, iyz²↓-y²z↑+xz²↓-x²z↑]] 
[[-y⁴↓+x⁴↓, -2/√3z⁴↑+1/√3y⁴↑+1/√3x⁴↑, 2/√3z⁴↓-1/√3y⁴↓-1/√3x⁴↓, y⁴↑-x⁴↑], 
[-y³z↑-xy³↓+ix³z↑-x³y↓, 2/√3yz³↓+1/√3y³z↓-2i/√3xz³↓-1/√3xy³↑-i/√3x³z↓+1/√3x³y↑, 
-2/√3yz³↑-1/√3y³z↑-2i/√3xz³↑-1/√3xy³↓-i/√3x³z↑+1/√3x³y↓, y³z↓-xy³↑+ix³z↓-x³y↑], 
[-yz³↑+ixz³↑-xy³↓-x³y↓, 1/√3yz³↓+2/√3y³z↓-i/√3xz³↓+1/√3xy³↑-2i/√3x³z↓-1/√3x³y↑, 
-1/√3yz³↑-2/√3y³z↑-i/√3xz³↑+1/√3xy³↓-2i/√3x³z↑-1/√3x³y↓, yz³↓+ixz³↓-xy³↑-x³y↑], 
[-2/√3yz³↑+1/√3y³z↑+2i/√3xz³↑-1/√3xy³↓-i/√3x³z↑-1/√3x³y↓, y³z↓+xy³↑-ix³z↓-x³y↑, -y³z↑+xy³↓-ix³z↑-x³y↓, 
+2/√3yz³↓-1/√3y³z↓+2i/√3xz³↓-1/√3xy³↑-i/√3x³z↓-1/√3x³y↑], 
[1/√3yz³↑-2/√3y³z↑-i/√3xz³↑-1/√3xy³↓+2i/√3x³z↑-1/√3x³y↓, yz³↓-ixz³↓-xy³↑+x³y↑, -yz³↑-ixz³↑-xy³↓+x³y↓, 
-1/√3yz³↓+2/√3y³z↓-i/√3xz³↓-1/√3xy³↑+2i/√3x³z↓-1/√3x³y↑], 
[1/√3yz³↑+1/√3y³z↑-i/√3xz³↑+2/√3xy³↓-i/√3x³z↑+2/√3x³y↓, -yz³↓-y³z↓+ixz³↓+ix³z↓, yz³↑+y³z↑+ixz³↑+ix³z↑, 
-1/√3yz³↓-1/√3y³z↓-i/√3xz³↓+2/√3xy³↑-i/√3x³z↓+2/√3x³y↑], 
[-yz³↑+y³z↑+ixz³↑-ix³z↑, -1/√3yz³↓+1/√3y³z↓+i/√3xz³↓+2/√3xy³↑-i/√3x³z↓-2/√3x³y↑, 
+1/√3yz³↑-1/√3y³z↑+i/√3xz³↑+2/√3xy³↓-i/√3x³z↑-2/√3x³y↓, yz³↓-y³z↓+ixz³↓-ix³z↓], 
[2/√3xyz²↓-i/√3xy²z↑+1/√3x²yz↑, ixy²z↓-x²yz↓, ixy²z↑+x²yz↑, 2/√3xyz²↑-i/√3xy²z↓-1/√3x²yz↓], 
[-y²z²↓+x²z²↓, -1/√3y²z²↑-1/√3x²z²↑+2/√3x²y²↑, 1/√3y²z²↓+1/√3x²z²↓-2/√3x²y²↓, y²z²↑-x²z²↑]] 
[[2/√3z⁵↓-i/√3y⁵↑+1/√3x⁵↑, iy⁵↓-x⁵↓, iy⁵↑+x⁵↑, 2/√3z⁵↑-i/√3y⁵↓-1/√3x⁵↓], 
[-iy⁴z↓-ixy⁴↑-ix⁴z↓-x⁴y↑, 2/√3yz⁴↓-i/√3y⁴z↑+2i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑+1/√3x⁴y↓, 
+2/√3yz⁴↑-i/√3y⁴z↓-2i/√3xz⁴↑-i/√3xy⁴↑+i/√3x⁴z↓+1/√3x⁴y↑, -iy⁴z↑+ixy⁴↓-ix⁴z↑-x⁴y↓], 
[2/√3yz⁴↑+i/√3y⁴z↓+2i/√3xz⁴↑-i/√3xy⁴↑+i/√3x⁴z↓-1/√3x⁴y↑, -iy⁴z↑-ixy⁴↓+ix⁴z↑-x⁴y↓, -iy⁴z↓+ixy⁴↑+ix⁴z↓-x⁴y↑, 
+2/√3yz⁴↓+i/√3y⁴z↑-2i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑-1/√3x⁴y↓], 
[iyz⁴↑-xz⁴↑+xy⁴↑-ix⁴y↑, i/√3yz⁴↓+2/√3y⁴z↑-1/√3xz⁴↓+1/√3xy⁴↓-2/√3x⁴z↑-i/√3x⁴y↓, 
+i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑-1/√3xy⁴↑-2/√3x⁴z↓-i/√3x⁴y↑, iyz⁴↓+xz⁴↓-xy⁴↓-ix⁴y↓], 
[-i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑+1/√3xy⁴↑+2/√3x⁴z↓-i/√3x⁴y↑, iyz⁴↓-xz⁴↓-xy⁴↓+ix⁴y↓, iyz⁴↑+xz⁴↑+xy⁴↑+ix⁴y↑, 
-i/√3yz⁴↓+2/√3y⁴z↑-1/√3xz⁴↓-1/√3xy⁴↓+2/√3x⁴z↑-i/√3x⁴y↓], 
[-i/√3yz⁴↑-1/√3y⁴z↓+1/√3xz⁴↑-2/√3xy⁴↑-1/√3x⁴z↓+2i/√3x⁴y↑, -iyz⁴↓-y⁴z↑+xz⁴↓+x⁴z↑, -iyz⁴↑-y⁴z↓-xz⁴↑+x⁴z↓, 
-i/√3yz⁴↓-1/√3y⁴z↑-1/√3xz⁴↓+2/√3xy⁴↓-1/√3x⁴z↑+2i/√3x⁴y↓], 
[iyz⁴↑-y⁴z↓-xz⁴↑-x⁴z↓, -i/√3yz⁴↓+1/√3y⁴z↑+1/√3xz⁴↓+2/√3xy⁴↓-1/√3x⁴z↑-2i/√3x⁴y↓, 
-i/√3yz⁴↑+1/√3y⁴z↓-1/√3xz⁴↑-2/√3xy⁴↑-1/√3x⁴z↓-2i/√3x⁴y↑, iyz⁴↓-y⁴z↑+xz⁴↓-x⁴z↑], 
[iy³z²↑-ix²y³↑-x³z²↑+x³y²↑, 2/√3y²z³↑+i/√3y³z²↓-2/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓+1/√3x³y²↓, 
+2/√3y²z³↓+i/√3y³z²↑-2/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-1/√3x³y²↑, iy³z²↓-ix²y³↓+x³z²↓-x³y²↓], 
[2/√3y²z³↓-i/√3y³z²↑+2/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+1/√3x³y²↑, iy³z²↓+ix²y³↓-x³z²↓-x³y²↓, iy³z²↑+ix²y³↑+x³z²↑+x³y²↑, 
+2/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓-1/√3x³y²↓], 
[-iy²z³↓-ix²z³↓-x²y³↑-ix³y²↑, -i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑+1/√3x²y³↓+2i/√3x³z²↓+i/√3x³y²↓, 
-i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓+1/√3x²y³↑-2i/√3x³z²↑-i/√3x³y²↑, -iy²z³↑-ix²z³↑-x²y³↓+ix³y²↓], 
[i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓-1/√3x²y³↑+2i/√3x³z²↑-i/√3x³y²↑, -iy²z³↑+ix²z³↑-x²y³↓-ix³y²↓, -iy²z³↓+ix²z³↓-x²y³↑+ix³y²↑, 
+i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-1/√3x²y³↓-2i/√3x³z²↓+i/√3x³y²↓], 
[i/√3y²z³↓-1/√3y³z²↑+i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑+2i/√3x³y²↑, iy²z³↑-y³z²↓-ix²z³↑-ix³z²↓, iy²z³↓-y³z²↑-ix²z³↓+ix³z²↑, 
+i/√3y²z³↑-1/√3y³z²↓+i/√3x²z³↑+2/√3x²y³↓+i/√3x³z²↓-2i/√3x³y²↓], 
[-xy³z↓+x³yz↓, -2/√3xyz³↑+1/√3xy³z↑+1/√3x³yz↑, 2/√3xyz³↓-1/√3xy³z↓-1/√3x³yz↓, xy³z↑-x³yz↑], 
[-iy²z³↓-y³z²↑-ix²z³↓-ix³z²↑, i/√3y²z³↑+1/√3y³z²↓-i/√3x²z³↑+2/√3x²y³↓+i/√3x³z²↓+2i/√3x³y²↓, 
+i/√3y²z³↓+1/√3y³z²↑-i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑-2i/√3x³y²↑, -iy²z³↑-y³z²↓-ix²z³↑+ix³z²↓], 
[-xy²z²↑+ix²yz²↑-2x²y²z↓, √3xy²z²↓-√3ix²yz²↓, -√3xy²z²↑-√3ix²yz²↑, xy²z²↓+ix²yz²↓-2x²y²z↑]] 
[[-y⁶↓+x⁶↓, -2/√3z⁶↑+1/√3y⁶↑+1/√3x⁶↑, 2/√3z⁶↓-1/√3y⁶↓-1/√3x⁶↓, y⁶↑-x⁶↑], 
[-y⁵z↑-xy⁵↓+ix⁵z↑-x⁵y↓, 2/√3yz⁵↓+1/√3y⁵z↓-2i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓+1/√3x⁵y↑, 
-2/√3yz⁵↑-1/√3y⁵z↑-2i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑+1/√3x⁵y↓, y⁵z↓-xy⁵↑+ix⁵z↓-x⁵y↑], 
[-yz⁵↑+ixz⁵↑-xy⁵↓-x⁵y↓, 1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓+1/√3xy⁵↑-2i/√3x⁵z↓-1/√3x⁵y↑, 
-1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑+1/√3xy⁵↓-2i/√3x⁵z↑-1/√3x⁵y↓, yz⁵↓+ixz⁵↓-xy⁵↑-x⁵y↑], 
[-2/√3yz⁵↑+1/√3y⁵z↑+2i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑-1/√3x⁵y↓, y⁵z↓+xy⁵↑-ix⁵z↓-x⁵y↑, -y⁵z↑+xy⁵↓-ix⁵z↑-x⁵y↓, 
+2/√3yz⁵↓-1/√3y⁵z↓+2i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓-1/√3x⁵y↑], 
[1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑-1/√3xy⁵↓+2i/√3x⁵z↑-1/√3x⁵y↓, yz⁵↓-ixz⁵↓-xy⁵↑+x⁵y↑, -yz⁵↑-ixz⁵↑-xy⁵↓+x⁵y↓, 
-1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓-1/√3xy⁵↑+2i/√3x⁵z↓-1/√3x⁵y↑], 
[1/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑+2/√3xy⁵↓-i/√3x⁵z↑+2/√3x⁵y↓, -yz⁵↓-y⁵z↓+ixz⁵↓+ix⁵z↓, yz⁵↑+y⁵z↑+ixz⁵↑+ix⁵z↑, 
-1/√3yz⁵↓-1/√3y⁵z↓-i/√3xz⁵↓+2/√3xy⁵↑-i/√3x⁵z↓+2/√3x⁵y↑], 
[-yz⁵↑+y⁵z↑+ixz⁵↑-ix⁵z↑, -1/√3yz⁵↓+1/√3y⁵z↓+i/√3xz⁵↓+2/√3xy⁵↑-i/√3x⁵z↓-2/√3x⁵y↑, 
+1/√3yz⁵↑-1/√3y⁵z↑+i/√3xz⁵↑+2/√3xy⁵↓-i/√3x⁵z↑-2/√3x⁵y↓, yz⁵↓-y⁵z↓+ixz⁵↓-ix⁵z↓], 
[-y²z⁴↓+x²z⁴↓+x²y⁴↓-x⁴y²↓, 1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+1/√3x²y⁴↑-2/√3x⁴z²↑+1/√3x⁴y²↑, 
-1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, y²z⁴↑-x²z⁴↑-x²y⁴↑+x⁴y²↑], 
[-y⁴z²↓-x²y⁴↓+x⁴z²↓+x⁴y²↓, -2/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+1/√3x⁴y²↑, 
+2/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, y⁴z²↑+x²y⁴↑-x⁴z²↑-x⁴y²↑], 
[-1/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓, y²z⁴↑-y⁴z²↑+x²z⁴↑-x⁴z²↑, -y²z⁴↓+y⁴z²↓-x²z⁴↓+x⁴z²↓, 
+1/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑], 
[1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, y²z⁴↑+x²z⁴↑-x²y⁴↑-x⁴y²↑, -y²z⁴↓-x²z⁴↓+x²y⁴↓+x⁴y²↓, 
-1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑], 
[2/√3y²z⁴↓+1/√3y⁴z²↓-2/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+1/√3x⁴y²↓, y⁴z²↑-x²y⁴↑+x⁴z²↑-x⁴y²↑, -y⁴z²↓+x²y⁴↓-x⁴z²↓+x⁴y²↓, 
-2/√3y²z⁴↑-1/√3y⁴z²↑+2/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑-1/√3x⁴y²↑], 
[2/√3xyz⁴↓-i/√3xy⁴z↑+1/√3x⁴yz↑, ixy⁴z↓-x⁴yz↓, ixy⁴z↑+x⁴yz↑, 2/√3xyz⁴↑-i/√3xy⁴z↓-1/√3x⁴yz↓], 
[y²z⁴↓+y⁴z²↓-x²z⁴↓-x⁴z²↓, 1/√3y²z⁴↑+1/√3y⁴z²↑+1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑-2/√3x⁴y²↑, 
-1/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, -y²z⁴↑-y⁴z²↑+x²z⁴↑+x⁴z²↑], 
[-y³z³↑+ix³z³↑-2x³y³↓, √3y³z³↓-√3ix³z³↓, -√3y³z³↑-√3ix³z³↑, y³z³↓+ix³z³↓-2x³y³↑], 
[-ixy³z²↓-ix²y³z↑-ix³yz²↓-x³y²z↑, 2/√3xy²z³↓-i/√3xy³z²↑+2i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑+1/√3x³y²z↓, 
+2/√3xy²z³↑-i/√3xy³z²↓-2i/√3x²yz³↑-i/√3x²y³z↑+i/√3x³yz²↓+1/√3x³y²z↑, -ixy³z²↑+ix²y³z↓-ix³yz²↑-x³y²z↓], 
[2/√3xy²z³↑+i/√3xy³z²↓+2i/√3x²yz³↑-i/√3x²y³z↑+i/√3x³yz²↓-1/√3x³y²z↑, -ixy³z²↑-ix²y³z↓+ix³yz²↑-x³y²z↓, 
-ixy³z²↓+ix²y³z↑+ix³yz²↓-x³y²z↑, 2/√3xy²z³↓+i/√3xy³z²↑-2i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑-1/√3x³y²z↓], 
[ixy²z³↑-x²yz³↑+x²y³z↑-ix³y²z↑, i/√3xy²z³↓+2/√3xy³z²↑-1/√3x²yz³↓+1/√3x²y³z↓-2/√3x³yz²↑-i/√3x³y²z↓, 
+i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑-1/√3x²y³z↑-2/√3x³yz²↓-i/√3x³y²z↑, ixy²z³↓+x²yz³↓-x²y³z↓-ix³y²z↓], 
[-i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑+1/√3x²y³z↑+2/√3x³yz²↓-i/√3x³y²z↑, ixy²z³↓-x²yz³↓-x²y³z↓+ix³y²z↓, 
+ixy²z³↑+x²yz³↑+x²y³z↑+ix³y²z↑, -i/√3xy²z³↓+2/√3xy³z²↑-1/√3x²yz³↓-1/√3x²y³z↓+2/√3x³yz²↑-i/√3x³y²z↓], 
[-i/√3xy²z³↑-1/√3xy³z²↓+1/√3x²yz³↑-2/√3x²y³z↑-1/√3x³yz²↓+2i/√3x³y²z↑, -ixy²z³↓-xy³z²↑+x²yz³↓+x³yz²↑, 
-ixy²z³↑-xy³z²↓-x²yz³↑+x³yz²↓, -i/√3xy²z³↓-1/√3xy³z²↑-1/√3x²yz³↓+2/√3x²y³z↓-1/√3x³yz²↑+2i/√3x³y²z↓], 
[ixy²z³↑-xy³z²↓-x²yz³↑-x³yz²↓, -i/√3xy²z³↓+1/√3xy³z²↑+1/√3x²yz³↓+2/√3x²y³z↓-1/√3x³yz²↑-2i/√3x³y²z↓, 
-i/√3xy²z³↑+1/√3xy³z²↓-1/√3x²yz³↑-2/√3x²y³z↑-1/√3x³yz²↓-2i/√3x³y²z↑, ixy²z³↓-xy³z²↑+x²yz³↓-x³yz²↑]] 
╔═════════════╗ 
║Cartan-Td-Γ₆:║ 
╚═════════════╝ 
[[z²↑+y²↑+x²↑, z²↓+y²↓+x²↓]] 
[[yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓, -yz²↑-iy²z↓+ixz²↑-ixy²↑+ix²z↓+x²y↑], [xyz↑, xyz↓]] 
[[z⁴↑+y⁴↑+x⁴↑, z⁴↓+y⁴↓+x⁴↓], [yz³↓-y³z↓-ixz³↓+xy³↑+ix³z↓-x³y↑, yz³↑-y³z↑+ixz³↑-xy³↓-ix³z↑+x³y↓], [y²z²↑+x²z²↑+x²y²↑, y²z²↓+x²z²↓+x²y²↓]] 
[[yz⁴↓+iy⁴z↑+ixz⁴↓-ixy⁴↓-ix⁴z↑-x⁴y↓, -yz⁴↑-iy⁴z↓+ixz⁴↑-ixy⁴↑+ix⁴z↓+x⁴y↑], [-y²z³↑+iy³z²↓+x²z³↑-ix²y³↓-x³z²↓+x³y²↓, y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑], 
                                                                                                                      [xyz³↑+xy³z↑+x³yz↑, xyz³↓+xy³z↓+x³yz↓]] 
[[z⁶↑+y⁶↑+x⁶↑, z⁶↓+y⁶↓+x⁶↓], [yz⁵↓-y⁵z↓-ixz⁵↓+xy⁵↑+ix⁵z↓-x⁵y↑, yz⁵↑-y⁵z↑+ixz⁵↑-xy⁵↓-ix⁵z↑+x⁵y↓], 
[y²z⁴↑+y⁴z²↑+x²z⁴↑+x²y⁴↑+x⁴z²↑+x⁴y²↑, y²z⁴↓+y⁴z²↓+x²z⁴↓+x²y⁴↓+x⁴z²↓+x⁴y²↓], [xy²z³↓+ixy³z²↑+ix²yz³↓-ix²y³z↓-ix³yz²↑-x³y²z↓, 
-xy²z³↑-ixy³z²↓+ix²yz³↑-ix²y³z↑+ix³yz²↓+x³y²z↑], [x²y²z²↑, x²y²z²↓]] 
╔═════════════╗ 
║Cartan-Td-Γ₇:║ 
╚═════════════╝ 
[[z↓+iy↑-x↑, -z↑-iy↓-x↓]] 
[[yz↑-ixz↑-xy↓, yz↓+ixz↓+xy↑]] 
[[z³↓+iy³↑-x³↑, -z³↑-iy³↓-x³↓], [-yz²↑+iy²z↓-ixz²↑-ixy²↑+ix²z↓-x²y↑, yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓]] 
[[yz³↑+y³z↑-ixz³↑-xy³↓-ix³z↑-x³y↓, yz³↓+y³z↓+ixz³↓+xy³↑+ix³z↓+x³y↑], [xyz²↓+ixy²z↑-x²yz↑, -xyz²↑-ixy²z↓-x²yz↓]] 
[[z⁵↓+iy⁵↑-x⁵↑, -z⁵↑-iy⁵↓-x⁵↓], [-yz⁴↑+iy⁴z↓-ixz⁴↑-ixy⁴↑+ix⁴z↓-x⁴y↑, yz⁴↓-iy⁴z↑-ixz⁴↓-ixy⁴↓-ix⁴z↑+x⁴y↓], 
                            [y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑, -y²z³↑-iy³z²↓-x²z³↑-ix²y³↓-x³z²↓-x³y²↓], [xy²z²↑-ix²yz²↑-x²y²z↓, xy²z²↓+ix²yz²↓+x²y²z↑]] 
[[yz⁵↑+y⁵z↑-ixz⁵↑-xy⁵↓-ix⁵z↑-x⁵y↓, yz⁵↓+y⁵z↓+ixz⁵↓+xy⁵↑+ix⁵z↓+x⁵y↑], [y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓, y²z⁴↑-y⁴z²↑-x²z⁴↑+x²y⁴↑+x⁴z²↑-x⁴y²↑], 
[xyz⁴↓+ixy⁴z↑-x⁴yz↑, -xyz⁴↑-ixy⁴z↓-x⁴yz↓], [y³z³↑-ix³z³↑-x³y³↓, y³z³↓+ix³z³↓+x³y³↑], 
[-xy²z³↑+ixy³z²↓-ix²yz³↑-ix²y³z↑+ix³yz²↓-x³y²z↑, xy²z³↓-ixy³z²↑-ix²yz³↓-ix²y³z↓-ix³yz²↑+x³y²z↓]] 
╔═════════════╗ 
║Cartan-Td-Γ₈:║ 
╚═════════════╝ 
[[√3z↓+√3x↑, -√3z↑+√3x↓, iz↓+2y↑-ix↑, iz↑+2y↓+ix↓]] 
[[1/√3z²↓-2/√3y²↓+1/√3x²↓, 1/√3z²↑-2/√3y²↑+1/√3x²↑, -iz²↓+ix²↓, iz²↑-ix²↑], 
                                                                            [√3yz↑+√3xy↓, √3yz↓-√3xy↑, -iyz↑+2xz↑+ixy↓, iyz↓+2xz↓+ixy↑]] 
[[√3z³↓+√3x³↑, -√3z³↑+√3x³↓, iz³↓+2y³↑-ix³↑, iz³↑+2y³↓+ix³↓], 
[yz²↑-iy²z↓-ixy²↑-x²y↑, -yz²↓+iy²z↑-ixy²↓+x²y↓, -i/√3yz²↑-1/√3y²z↓-2/√3xz²↑+1/√3xy²↑+2/√3x²z↓-i/√3x²y↑, 
-i/√3yz²↓-1/√3y²z↑+2/√3xz²↓-1/√3xy²↓+2/√3x²z↑-i/√3x²y↓], 
[-yz²↑-ixz²↑-ix²z↓+x²y↑, yz²↓-ixz²↓+ix²z↑-x²y↓, -i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-i/√3x²y↑, 
-i/√3yz²↓+2/√3y²z↑-1/√3xz²↓+2/√3xy²↓-1/√3x²z↑-i/√3x²y↓], 
[-2/√3yz²↑+i/√3y²z↓-i/√3xz²↑+i/√3xy²↑-i/√3x²z↓+2/√3x²y↑, 
+2/√3yz²↓-i/√3y²z↑-i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-2/√3x²y↓, y²z↓+xz²↑-xy²↑-x²z↓, y²z↑-xz²↓+xy²↓-x²z↑], 
[i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+2/√3xy²↑+1/√3x²z↓-i/√3x²y↑, 
-i/√3yz²↓-2/√3y²z↑+1/√3xz²↓+2/√3xy²↓-1/√3x²z↑+i/√3x²y↓, yz²↑-ixz²↑+ix²z↓+x²y↑, yz²↓+ixz²↓+ix²z↑+x²y↓], 
[-i/√3yz²↑+1/√3y²z↓+2/√3xz²↑+1/√3xy²↑+2/√3x²z↓+i/√3x²y↑, 
+i/√3yz²↓-1/√3y²z↑+2/√3xz²↓+1/√3xy²↓-2/√3x²z↑-i/√3x²y↓, yz²↑+iy²z↓-ixy²↑+x²y↑, yz²↓+iy²z↑+ixy²↓+x²y↓], 
[y²z↓+xz²↑+xy²↑+x²z↓, -y²z↑+xz²↓+xy²↓-x²z↑, 2/√3yz²↑+i/√3y²z↓-i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+2/√3x²y↑, 
+2/√3yz²↓+i/√3y²z↑+i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+2/√3x²y↓]] 
[[1/√3z⁴↓-2/√3y⁴↓+1/√3x⁴↓, 1/√3z⁴↑-2/√3y⁴↑+1/√3x⁴↑, -iz⁴↓+ix⁴↓, iz⁴↑-ix⁴↑], 
[yz³↑+y³z↑+xy³↓+x³y↓, yz³↓+y³z↓-xy³↑-x³y↑, -i/√3yz³↑-i/√3y³z↑+2/√3xz³↑+i/√3xy³↓+2/√3x³z↑+i/√3x³y↓, 
+i/√3yz³↓+i/√3y³z↓+2/√3xz³↓+i/√3xy³↑+2/√3x³z↓+i/√3x³y↑], 
[1/√3yz³↑+2/√3y³z↑+i/√3xz³↑+2/√3xy³↓-i/√3x³z↑+1/√3x³y↓, 
+1/√3yz³↓+2/√3y³z↓-i/√3xz³↓-2/√3xy³↑+i/√3x³z↓-1/√3x³y↑, -iyz³↑+xz³↑+x³z↑+ix³y↓, iyz³↓+xz³↓+x³z↓+ix³y↑], 
[2/√3yz³↑+1/√3y³z↑-i/√3xz³↑+1/√3xy³↓+i/√3x³z↑+2/√3x³y↓, 
+2/√3yz³↓+1/√3y³z↓+i/√3xz³↓-1/√3xy³↑-i/√3x³z↓-2/√3x³y↑, -iy³z↑+xz³↑+ixy³↓+x³z↑, iy³z↓+xz³↓+ixy³↑+x³z↓], 
[-iyz³↑-xz³↑+x³z↑-ix³y↓, -iyz³↓+xz³↓-x³z↓+ix³y↑, 1/√3yz³↑-2/√3y³z↑-i/√3xz³↑+2/√3xy³↓-i/√3x³z↑-1/√3x³y↓, 
-1/√3yz³↓+2/√3y³z↓-i/√3xz³↓+2/√3xy³↑-i/√3x³z↓-1/√3x³y↑], 
[-i/√3yz³↑+i/√3y³z↑-2/√3xz³↑+i/√3xy³↓+2/√3x³z↑-i/√3x³y↓, 
-i/√3yz³↓+i/√3y³z↓+2/√3xz³↓-i/√3xy³↑-2/√3x³z↓+i/√3x³y↑, yz³↑-y³z↑+xy³↓-x³y↓, -yz³↓+y³z↓+xy³↑-x³y↑], 
[-iy³z↑+xz³↑-ixy³↓-x³z↑, -iy³z↓-xz³↓+ixy³↑+x³z↓, -2/√3yz³↑+1/√3y³z↑-i/√3xz³↑-1/√3xy³↓-i/√3x³z↑+2/√3x³y↓, 
+2/√3yz³↓-1/√3y³z↓-i/√3xz³↓-1/√3xy³↑-i/√3x³z↓+2/√3x³y↑], 
[1/√3y²z²↓-2/√3x²z²↓+1/√3x²y²↓, 1/√3y²z²↑-2/√3x²z²↑+1/√3x²y²↑, iy²z²↓-ix²y²↓, -iy²z²↑+ix²y²↑], 
[√3xyz²↓+√3x²yz↑, -√3xyz²↑+√3x²yz↓, ixyz²↓+2xy²z↑-ix²yz↑, ixyz²↑+2xy²z↓+ix²yz↓]] 
[[√3z⁵↓+√3x⁵↑, -√3z⁵↑+√3x⁵↓, iz⁵↓+2y⁵↑-ix⁵↑, iz⁵↑+2y⁵↓+ix⁵↓], 
[yz⁴↑-iy⁴z↓-ixy⁴↑-x⁴y↑, -yz⁴↓+iy⁴z↑-ixy⁴↓+x⁴y↓, -i/√3yz⁴↑-1/√3y⁴z↓-2/√3xz⁴↑+1/√3xy⁴↑+2/√3x⁴z↓-i/√3x⁴y↑, 
-i/√3yz⁴↓-1/√3y⁴z↑+2/√3xz⁴↓-1/√3xy⁴↓+2/√3x⁴z↑-i/√3x⁴y↓], 
[-yz⁴↑-ixz⁴↑-ix⁴z↓+x⁴y↑, yz⁴↓-ixz⁴↓+ix⁴z↑-x⁴y↓, -i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑-2/√3xy⁴↑-1/√3x⁴z↓-i/√3x⁴y↑, 
-i/√3yz⁴↓+2/√3y⁴z↑-1/√3xz⁴↓+2/√3xy⁴↓-1/√3x⁴z↑-i/√3x⁴y↓], 
[-2/√3yz⁴↑+i/√3y⁴z↓-i/√3xz⁴↑+i/√3xy⁴↑-i/√3x⁴z↓+2/√3x⁴y↑, 
+2/√3yz⁴↓-i/√3y⁴z↑-i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑-2/√3x⁴y↓, y⁴z↓+xz⁴↑-xy⁴↑-x⁴z↓, y⁴z↑-xz⁴↓+xy⁴↓-x⁴z↑], 
[i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑+2/√3xy⁴↑+1/√3x⁴z↓-i/√3x⁴y↑, 
-i/√3yz⁴↓-2/√3y⁴z↑+1/√3xz⁴↓+2/√3xy⁴↓-1/√3x⁴z↑+i/√3x⁴y↓, yz⁴↑-ixz⁴↑+ix⁴z↓+x⁴y↑, yz⁴↓+ixz⁴↓+ix⁴z↑+x⁴y↓], 
[-i/√3yz⁴↑+1/√3y⁴z↓+2/√3xz⁴↑+1/√3xy⁴↑+2/√3x⁴z↓+i/√3x⁴y↑, 
+i/√3yz⁴↓-1/√3y⁴z↑+2/√3xz⁴↓+1/√3xy⁴↓-2/√3x⁴z↑-i/√3x⁴y↓, yz⁴↑+iy⁴z↓-ixy⁴↑+x⁴y↑, yz⁴↓+iy⁴z↑+ixy⁴↓+x⁴y↓], 
[y⁴z↓+xz⁴↑+xy⁴↑+x⁴z↓, -y⁴z↑+xz⁴↓+xy⁴↓-x⁴z↑, 2/√3yz⁴↑+i/√3y⁴z↓-i/√3xz⁴↑-i/√3xy⁴↑+i/√3x⁴z↓+2/√3x⁴y↑, 
+2/√3yz⁴↓+i/√3y⁴z↑+i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑+2/√3x⁴y↓], 
[y²z³↓+x²z³↓+x³z²↑+x³y²↑, -y²z³↑-x²z³↑+x³z²↓+x³y²↓, i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑-i/√3x³y²↑, 
+i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑+2/√3x²y³↓+i/√3x³z²↓+i/√3x³y²↓], 
[1/√3y²z³↓-i/√3y³z²↑+2/√3x²z³↓+i/√3x²y³↑+2/√3x³z²↑+1/√3x³y²↑, 
-1/√3y²z³↑+i/√3y³z²↓-2/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓+1/√3x³y²↓, iy²z³↓+y³z²↑+x²y³↑-ix³y²↑, iy²z³↑+y³z²↓+x²y³↓+ix³y²↓], 
[2/√3y²z³↓+i/√3y³z²↑+1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+2/√3x³y²↑, 
-2/√3y²z³↑-i/√3y³z²↓-1/√3x²z³↑+i/√3x²y³↓+1/√3x³z²↓+2/√3x³y²↓, y³z²↑+ix²z³↓+x²y³↑-ix³z²↑, y³z²↓+ix²z³↑+x²y³↓+ix³z²↓], 
[-iy²z³↓+y³z²↑-x²y³↑-ix³y²↑, iy²z³↑-y³z²↓+x²y³↓-ix³y²↓, -1/√3y²z³↓-i/√3y³z²↑+2/√3x²z³↓-i/√3x²y³↑-2/√3x³z²↑+1/√3x³y²↑, 
-1/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓-1/√3x³y²↓], 
[i/√3y²z³↓-2/√3y³z²↑-i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑+i/√3x³y²↑, 
-i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-2/√3x²y³↓-i/√3x³z²↓+i/√3x³y²↓, y²z³↓-x²z³↓+x³z²↑-x³y²↑, y²z³↑-x²z³↑-x³z²↓+x³y²↓], 
[1/√3xyz³↓-2/√3xy³z↓+1/√3x³yz↓, 1/√3xyz³↑-2/√3xy³z↑+1/√3x³yz↑, -ixyz³↓+ix³yz↓, ixyz³↑-ix³yz↑], 
[-y³z²↑-ix²z³↓+x²y³↑-ix³z²↑, y³z²↓+ix²z³↑-x²y³↓-ix³z²↓, 2/√3y²z³↓-i/√3y³z²↑-1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-2/√3x³y²↑, 
+2/√3y²z³↑-i/√3y³z²↓-1/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓+2/√3x³y²↓], 
[√3xy²z²↑+√3x²y²z↓, √3xy²z²↓-√3x²y²z↑, -ixy²z²↑+2x²yz²↑+ix²y²z↓, ixy²z²↓+2x²yz²↓+ix²y²z↑]] 
[[1/√3z⁶↓-2/√3y⁶↓+1/√3x⁶↓, 1/√3z⁶↑-2/√3y⁶↑+1/√3x⁶↑, -iz⁶↓+ix⁶↓, iz⁶↑-ix⁶↑], 
[yz⁵↑+y⁵z↑+xy⁵↓+x⁵y↓, yz⁵↓+y⁵z↓-xy⁵↑-x⁵y↑, -i/√3yz⁵↑-i/√3y⁵z↑+2/√3xz⁵↑+i/√3xy⁵↓+2/√3x⁵z↑+i/√3x⁵y↓, 
+i/√3yz⁵↓+i/√3y⁵z↓+2/√3xz⁵↓+i/√3xy⁵↑+2/√3x⁵z↓+i/√3x⁵y↑], 
[1/√3yz⁵↑+2/√3y⁵z↑+i/√3xz⁵↑+2/√3xy⁵↓-i/√3x⁵z↑+1/√3x⁵y↓, 
+1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓-2/√3xy⁵↑+i/√3x⁵z↓-1/√3x⁵y↑, -iyz⁵↑+xz⁵↑+x⁵z↑+ix⁵y↓, iyz⁵↓+xz⁵↓+x⁵z↓+ix⁵y↑], 
[2/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑+1/√3xy⁵↓+i/√3x⁵z↑+2/√3x⁵y↓, 
+2/√3yz⁵↓+1/√3y⁵z↓+i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓-2/√3x⁵y↑, -iy⁵z↑+xz⁵↑+ixy⁵↓+x⁵z↑, iy⁵z↓+xz⁵↓+ixy⁵↑+x⁵z↓], 
[-iyz⁵↑-xz⁵↑+x⁵z↑-ix⁵y↓, -iyz⁵↓+xz⁵↓-x⁵z↓+ix⁵y↑, 1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑+2/√3xy⁵↓-i/√3x⁵z↑-1/√3x⁵y↓, 
-1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓+2/√3xy⁵↑-i/√3x⁵z↓-1/√3x⁵y↑], 
[-i/√3yz⁵↑+i/√3y⁵z↑-2/√3xz⁵↑+i/√3xy⁵↓+2/√3x⁵z↑-i/√3x⁵y↓, 
-i/√3yz⁵↓+i/√3y⁵z↓+2/√3xz⁵↓-i/√3xy⁵↑-2/√3x⁵z↓+i/√3x⁵y↑, yz⁵↑-y⁵z↑+xy⁵↓-x⁵y↓, -yz⁵↓+y⁵z↓+xy⁵↑-x⁵y↑], 
[-iy⁵z↑+xz⁵↑-ixy⁵↓-x⁵z↑, -iy⁵z↓-xz⁵↓+ixy⁵↑+x⁵z↓, -2/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑+2/√3x⁵y↓, 
+2/√3yz⁵↓-1/√3y⁵z↓-i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓+2/√3x⁵y↑], 
[-1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, 
-1/√3y²z⁴↑+2/√3y⁴z²↑-1/√3x²z⁴↑+2/√3x²y⁴↑-1/√3x⁴z²↑-1/√3x⁴y²↑, iy²z⁴↓+ix²z⁴↓-ix⁴z²↓-ix⁴y²↓, -iy²z⁴↑-ix²z⁴↑+ix⁴z²↑+ix⁴y²↑], 
[-1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, 
-1/√3y²z⁴↑-1/√3y⁴z²↑+2/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑-1/√3x⁴y²↑, -iy²z⁴↓-iy⁴z²↓+ix²y⁴↓+ix⁴y²↓, iy²z⁴↑+iy⁴z²↑-ix²y⁴↑-ix⁴y²↑], 
[2/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, 
+2/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑-1/√3x²y⁴↑-1/√3x⁴z²↑+2/√3x⁴y²↑, iy⁴z²↓-ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, -iy⁴z²↑+ix²z⁴↑+ix²y⁴↑-ix⁴z²↑], 
[-iy²z⁴↓+ix²z⁴↓+ix⁴z²↓-ix⁴y²↓, -iy²z⁴↑+ix²z⁴↑+ix⁴z²↑-ix⁴y²↑, 1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-2/√3x²y⁴↓+1/√3x⁴z²↓-1/√3x⁴y²↓, 
-1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+2/√3x²y⁴↑-1/√3x⁴z²↑+1/√3x⁴y²↑], 
[iy²z⁴↓-iy⁴z²↓-ix²y⁴↓+ix⁴y²↓, iy²z⁴↑-iy⁴z²↑-ix²y⁴↑+ix⁴y²↑, 1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, 
-1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑], 
[√3xyz⁴↓+√3x⁴yz↑, -√3xyz⁴↑+√3x⁴yz↓, ixyz⁴↓+2xy⁴z↑-ix⁴yz↑, ixyz⁴↑+2xy⁴z↓+ix⁴yz↓], 
[-iy⁴z²↓+ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, -iy⁴z²↑+ix²z⁴↑-ix²y⁴↑+ix⁴z²↑, 2/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓, 
-2/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑], 
[√3y³z³↑+√3x³y³↓, √3y³z³↓-√3x³y³↑, -iy³z³↑+2x³z³↑+ix³y³↓, iy³z³↓+2x³z³↓+ix³y³↑], 
[xy²z³↑-ixy³z²↓-ix²y³z↑-x³y²z↑, -xy²z³↓+ixy³z²↑-ix²y³z↓+x³y²z↓, 
-i/√3xy²z³↑-1/√3xy³z²↓-2/√3x²yz³↑+1/√3x²y³z↑+2/√3x³yz²↓-i/√3x³y²z↑, 
-i/√3xy²z³↓-1/√3xy³z²↑+2/√3x²yz³↓-1/√3x²y³z↓+2/√3x³yz²↑-i/√3x³y²z↓], 
[-xy²z³↑-ix²yz³↑-ix³yz²↓+x³y²z↑, xy²z³↓-ix²yz³↓+ix³yz²↑-x³y²z↓, 
-i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑-2/√3x²y³z↑-1/√3x³yz²↓-i/√3x³y²z↑, 
-i/√3xy²z³↓+2/√3xy³z²↑-1/√3x²yz³↓+2/√3x²y³z↓-1/√3x³yz²↑-i/√3x³y²z↓], 
[-2/√3xy²z³↑+i/√3xy³z²↓-i/√3x²yz³↑+i/√3x²y³z↑-i/√3x³yz²↓+2/√3x³y²z↑, 
+2/√3xy²z³↓-i/√3xy³z²↑-i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑-2/√3x³y²z↓, xy³z²↓+x²yz³↑-x²y³z↑-x³yz²↓, xy³z²↑-x²yz³↓+x²y³z↓-x³yz²↑], 
[i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑+2/√3x²y³z↑+1/√3x³yz²↓-i/√3x³y²z↑, 
-i/√3xy²z³↓-2/√3xy³z²↑+1/√3x²yz³↓+2/√3x²y³z↓-1/√3x³yz²↑+i/√3x³y²z↓, xy²z³↑-ix²yz³↑+ix³yz²↓+x³y²z↑, 
+xy²z³↓+ix²yz³↓+ix³yz²↑+x³y²z↓], [-i/√3xy²z³↑+1/√3xy³z²↓+2/√3x²yz³↑+1/√3x²y³z↑+2/√3x³yz²↓+i/√3x³y²z↑, 
+i/√3xy²z³↓-1/√3xy³z²↑+2/√3x²yz³↓+1/√3x²y³z↓-2/√3x³yz²↑-i/√3x³y²z↓, xy²z³↑+ixy³z²↓-ix²y³z↑+x³y²z↑, 
+xy²z³↓+ixy³z²↑+ix²y³z↓+x³y²z↓], [xy³z²↓+x²yz³↑+x²y³z↑+x³yz²↓, -xy³z²↑+x²yz³↓+x²y³z↓-x³yz²↑, 
+2/√3xy²z³↑+i/√3xy³z²↓-i/√3x²yz³↑-i/√3x²y³z↑+i/√3x³yz²↓+2/√3x³y²z↑, 
+2/√3xy²z³↓+i/√3xy³z²↑+i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑+2/√3x³y²z↓]] 
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₆⁺:║ 
╚═══════════════════╝ 
[[z²↑+y²↑+x²↑, z²↓+y²↓+x²↓]] 
[[z⁴↑+y⁴↑+x⁴↑, z⁴↓+y⁴↓+x⁴↓], [yz³↓-y³z↓-ixz³↓+xy³↑+ix³z↓-x³y↑, yz³↑-y³z↑+ixz³↑-xy³↓-ix³z↑+x³y↓], [y²z²↑+x²z²↑+x²y²↑, y²z²↓+x²z²↓+x²y²↓]] 
[[z⁶↑+y⁶↑+x⁶↑, z⁶↓+y⁶↓+x⁶↓], [yz⁵↓-y⁵z↓-ixz⁵↓+xy⁵↑+ix⁵z↓-x⁵y↑, yz⁵↑-y⁵z↑+ixz⁵↑-xy⁵↓-ix⁵z↑+x⁵y↓], 
[y²z⁴↑+y⁴z²↑+x²z⁴↑+x²y⁴↑+x⁴z²↑+x⁴y²↑, y²z⁴↓+y⁴z²↓+x²z⁴↓+x²y⁴↓+x⁴z²↓+x⁴y²↓], [xy²z³↓+ixy³z²↑+ix²yz³↓-ix²y³z↓-ix³yz²↑-x³y²z↓, 
-xy²z³↑-ixy³z²↓+ix²yz³↑-ix²y³z↑+ix³yz²↓+x³y²z↑], [x²y²z²↑, x²y²z²↓]] 
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₆⁻:║ 
╚═══════════════════╝ 
[[z↓+iy↑-x↑, -z↑-iy↓-x↓]] 
[[z³↓+iy³↑-x³↑, -z³↑-iy³↓-x³↓], [-yz²↑+iy²z↓-ixz²↑-ixy²↑+ix²z↓-x²y↑, yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓]] 
[[z⁵↓+iy⁵↑-x⁵↑, -z⁵↑-iy⁵↓-x⁵↓], [-yz⁴↑+iy⁴z↓-ixz⁴↑-ixy⁴↑+ix⁴z↓-x⁴y↑, yz⁴↓-iy⁴z↑-ixz⁴↓-ixy⁴↓-ix⁴z↑+x⁴y↓], 
[y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑, -y²z³↑-iy³z²↓-x²z³↑-ix²y³↓-x³z²↓-x³y²↓], [xy²z²↑-ix²yz²↑-x²y²z↓, xy²z²↓+ix²yz²↓+x²y²z↑]] 
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₇⁺:║ 
╚═══════════════════╝ 
[[yz↓+ixz↓+xy↑, -yz↑+ixz↑+xy↓]] 
[[yz³↓+y³z↓+ixz³↓+xy³↑+ix³z↓+x³y↑, -yz³↑-y³z↑+ixz³↑+xy³↓+ix³z↑+x³y↓], [xyz²↑+ixy²z↓+x²yz↓, xyz²↓+ixy²z↑-x²yz↑]] 
[[yz⁵↓+y⁵z↓+ixz⁵↓+xy⁵↑+ix⁵z↓+x⁵y↑, -yz⁵↑-y⁵z↑+ixz⁵↑+xy⁵↓+ix⁵z↑+x⁵y↓], [-y²z⁴↑+y⁴z²↑+x²z⁴↑-x²y⁴↑-x⁴z²↑+x⁴y²↑, y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓], 
[xyz⁴↑+ixy⁴z↓+x⁴yz↓, xyz⁴↓+ixy⁴z↑-x⁴yz↑], [y³z³↓+ix³z³↓+x³y³↑, -y³z³↑+ix³z³↑+x³y³↓], 
[xy²z³↓-ixy³z²↑-ix²yz³↓-ix²y³z↓-ix³yz²↑+x³y²z↓, xy²z³↑-ixy³z²↓+ix²yz³↑+ix²y³z↑-ix³yz²↓+x³y²z↑]] 
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₇⁻:║ 
╚═══════════════════╝ 
[[-yz²↑-iy²z↓+ixz²↑-ixy²↑+ix²z↓+x²y↑, yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓], [xyz↓, xyz↑]] 
[[-yz⁴↑-iy⁴z↓+ixz⁴↑-ixy⁴↑+ix⁴z↓+x⁴y↑, yz⁴↓+iy⁴z↑+ixz⁴↓-ixy⁴↓-ix⁴z↑-x⁴y↓], [y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑, -y²z³↑+iy³z²↓+x²z³↑-ix²y³↓-x³z²↓+x³y²↓], 
[xyz³↓+xy³z↓+x³yz↓, xyz³↑+xy³z↑+x³yz↑]] 
(%i24) 
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₈⁺:║ 
╚═══════════════════╝ 
[[-1/√3z²↑+2/√3y²↑-1/√3x²↑, 1/√3z²↓-2/√3y²↓+1/√3x²↓, -iz²↓+ix²↓, iz²↑-ix²↑], 
[√3yz↓-√3xy↑, -√3yz↑-√3xy↓, iyz↑-2xz↑-ixy↓, -iyz↓-2xz↓-ixy↑]] 
[[-1/√3z⁴↑+2/√3y⁴↑-1/√3x⁴↑, 1/√3z⁴↓-2/√3y⁴↓+1/√3x⁴↓, -iz⁴↓+ix⁴↓, iz⁴↑-ix⁴↑], 
[-yz³↓-y³z↓+xy³↑+x³y↑, yz³↑+y³z↑+xy³↓+x³y↓, -i/√3yz³↑-i/√3y³z↑+2/√3xz³↑+i/√3xy³↓+2/√3x³z↑+i/√3x³y↓, 
+i/√3yz³↓+i/√3y³z↓+2/√3xz³↓+i/√3xy³↑+2/√3x³z↓+i/√3x³y↑], 
[1/√3yz³↓+2/√3y³z↓-i/√3xz³↓-2/√3xy³↑+i/√3x³z↓-1/√3x³y↑, 
-1/√3yz³↑-2/√3y³z↑-i/√3xz³↑-2/√3xy³↓+i/√3x³z↑-1/√3x³y↓, iyz³↑-xz³↑-x³z↑-ix³y↓, -iyz³↓-xz³↓-x³z↓-ix³y↑], 
[2/√3yz³↓+1/√3y³z↓+i/√3xz³↓-1/√3xy³↑-i/√3x³z↓-2/√3x³y↑, 
-2/√3yz³↑-1/√3y³z↑+i/√3xz³↑-1/√3xy³↓-i/√3x³z↑-2/√3x³y↓, iy³z↑-xz³↑-ixy³↓-x³z↑, -iy³z↓-xz³↓-ixy³↑-x³z↓], 
[iyz³↓-xz³↓+x³z↓-ix³y↑, -iyz³↑-xz³↑+x³z↑-ix³y↓, 1/√3yz³↑-2/√3y³z↑-i/√3xz³↑+2/√3xy³↓-i/√3x³z↑-1/√3x³y↓, 
-1/√3yz³↓+2/√3y³z↓-i/√3xz³↓+2/√3xy³↑-i/√3x³z↓-1/√3x³y↑], 
[-i/√3yz³↓+i/√3y³z↓+2/√3xz³↓-i/√3xy³↑-2/√3x³z↓+i/√3x³y↑, 
+i/√3yz³↑-i/√3y³z↑+2/√3xz³↑-i/√3xy³↓-2/√3x³z↑+i/√3x³y↓, -yz³↑+y³z↑-xy³↓+x³y↓, yz³↓-y³z↓-xy³↑+x³y↑], 
[iy³z↓+xz³↓-ixy³↑-x³z↓, -iy³z↑+xz³↑-ixy³↓-x³z↑, -2/√3yz³↑+1/√3y³z↑-i/√3xz³↑-1/√3xy³↓-i/√3x³z↑+2/√3x³y↓, 
+2/√3yz³↓-1/√3y³z↓-i/√3xz³↓-1/√3xy³↑-i/√3x³z↓+2/√3x³y↑], 
[-1/√3y²z²↑+2/√3x²z²↑-1/√3x²y²↑, 1/√3y²z²↓-2/√3x²z²↓+1/√3x²y²↓, iy²z²↓-ix²y²↓, -iy²z²↑+ix²y²↑], 
[√3xyz²↑-√3x²yz↓, √3xyz²↓+√3x²yz↑, ixyz²↓+2xy²z↑-ix²yz↑, ixyz²↑+2xy²z↓+ix²yz↓]] 
[[-1/√3z⁶↑+2/√3y⁶↑-1/√3x⁶↑, 1/√3z⁶↓-2/√3y⁶↓+1/√3x⁶↓, -iz⁶↓+ix⁶↓, iz⁶↑-ix⁶↑], 
[-yz⁵↓-y⁵z↓+xy⁵↑+x⁵y↑, yz⁵↑+y⁵z↑+xy⁵↓+x⁵y↓, -i/√3yz⁵↑-i/√3y⁵z↑+2/√3xz⁵↑+i/√3xy⁵↓+2/√3x⁵z↑+i/√3x⁵y↓, 
+i/√3yz⁵↓+i/√3y⁵z↓+2/√3xz⁵↓+i/√3xy⁵↑+2/√3x⁵z↓+i/√3x⁵y↑], 
[2/√3yz⁵↓+1/√3y⁵z↓+i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓-2/√3x⁵y↑, 
-2/√3yz⁵↑-1/√3y⁵z↑+i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑-2/√3x⁵y↓, iy⁵z↑-xz⁵↑-ixy⁵↓-x⁵z↑, -iy⁵z↓-xz⁵↓-ixy⁵↑-x⁵z↓], 
[1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓-2/√3xy⁵↑+i/√3x⁵z↓-1/√3x⁵y↑, 
-1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑-2/√3xy⁵↓+i/√3x⁵z↑-1/√3x⁵y↓, iyz⁵↑-xz⁵↑-x⁵z↑-ix⁵y↓, -iyz⁵↓-xz⁵↓-x⁵z↓-ix⁵y↑], 
[iyz⁵↓-xz⁵↓+x⁵z↓-ix⁵y↑, -iyz⁵↑-xz⁵↑+x⁵z↑-ix⁵y↓, 1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑+2/√3xy⁵↓-i/√3x⁵z↑-1/√3x⁵y↓, 
-1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓+2/√3xy⁵↑-i/√3x⁵z↓-1/√3x⁵y↑], 
[-i/√3yz⁵↓+i/√3y⁵z↓+2/√3xz⁵↓-i/√3xy⁵↑-2/√3x⁵z↓+i/√3x⁵y↑, 
+i/√3yz⁵↑-i/√3y⁵z↑+2/√3xz⁵↑-i/√3xy⁵↓-2/√3x⁵z↑+i/√3x⁵y↓, -yz⁵↑+y⁵z↑-xy⁵↓+x⁵y↓, yz⁵↓-y⁵z↓-xy⁵↑+x⁵y↑], 
[iy⁵z↓+xz⁵↓-ixy⁵↑-x⁵z↓, -iy⁵z↑+xz⁵↑-ixy⁵↓-x⁵z↑, -2/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑+2/√3x⁵y↓, 
+2/√3yz⁵↓-1/√3y⁵z↓-i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓+2/√3x⁵y↑], 
[1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑+1/√3x⁴y²↑, 
-1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, iy²z⁴↓+ix²z⁴↓-ix⁴z²↓-ix⁴y²↓, -iy²z⁴↑-ix²z⁴↑+ix⁴z²↑+ix⁴y²↑], 
[1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑+1/√3x²y⁴↑-2/√3x⁴z²↑+1/√3x⁴y²↑, 
-1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, -iy²z⁴↓-iy⁴z²↓+ix²y⁴↓+ix⁴y²↓, iy²z⁴↑+iy⁴z²↑-ix²y⁴↑-ix⁴y²↑], 
[-2/√3y²z⁴↑+1/√3y⁴z²↑+1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑-2/√3x⁴y²↑, 
+2/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, iy⁴z²↓-ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, -iy⁴z²↑+ix²z⁴↑+ix²y⁴↑-ix⁴z²↑], 
[-iy²z⁴↑+iy⁴z²↑+ix²y⁴↑-ix⁴y²↑, iy²z⁴↓-iy⁴z²↓-ix²y⁴↓+ix⁴y²↓, 1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, 
-1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑], 
[iy²z⁴↑-ix²z⁴↑-ix⁴z²↑+ix⁴y²↑, -iy²z⁴↓+ix²z⁴↓+ix⁴z²↓-ix⁴y²↓, 1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-2/√3x²y⁴↓+1/√3x⁴z²↓-1/√3x⁴y²↓, 
-1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+2/√3x²y⁴↑-1/√3x⁴z²↑+1/√3x⁴y²↑], 
[√3xyz⁴↑-√3x⁴yz↓, √3xyz⁴↓+√3x⁴yz↑, ixyz⁴↓+2xy⁴z↑-ix⁴yz↑, ixyz⁴↑+2xy⁴z↓+ix⁴yz↓], 
[iy⁴z²↑-ix²z⁴↑+ix²y⁴↑-ix⁴z²↑, -iy⁴z²↓+ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, 2/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓, 
-2/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑], 
[√3y³z³↓-√3x³y³↑, -√3y³z³↑-√3x³y³↓, iy³z³↑-2x³z³↑-ix³y³↓, -iy³z³↓-2x³z³↓-ix³y³↑], 
[xy²z³↓-ixy³z²↑+ix²y³z↓-x³y²z↓, xy²z³↑-ixy³z²↓-ix²y³z↑-x³y²z↑, 
-i/√3xy²z³↑-1/√3xy³z²↓-2/√3x²yz³↑+1/√3x²y³z↑+2/√3x³yz²↓-i/√3x³y²z↑, 
-i/√3xy²z³↓-1/√3xy³z²↑+2/√3x²yz³↓-1/√3x²y³z↓+2/√3x³yz²↑-i/√3x³y²z↓], 
[-xy²z³↓+ix²yz³↓-ix³yz²↑+x³y²z↓, -xy²z³↑-ix²yz³↑-ix³yz²↓+x³y²z↑, 
-i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑-2/√3x²y³z↑-1/√3x³yz²↓-i/√3x³y²z↑, 
-i/√3xy²z³↓+2/√3xy³z²↑-1/√3x²yz³↓+2/√3x²y³z↓-1/√3x³yz²↑-i/√3x³y²z↓], 
[2/√3xy²z³↓-i/√3xy³z²↑-i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑-2/√3x³y²z↓, 
+2/√3xy²z³↑-i/√3xy³z²↓+i/√3x²yz³↑-i/√3x²y³z↑+i/√3x³yz²↓-2/√3x³y²z↑, -xy³z²↓-x²yz³↑+x²y³z↑+x³yz²↓, -xy³z²↑+x²yz³↓-x²y³z↓+x³yz²↑], 
[i/√3xy²z³↓-1/√3xy³z²↑+2/√3x²yz³↓+1/√3x²y³z↓-2/√3x³yz²↑-i/√3x³y²z↓, 
+i/√3xy²z³↑-1/√3xy³z²↓-2/√3x²yz³↑-1/√3x²y³z↑-2/√3x³yz²↓-i/√3x³y²z↑, -xy²z³↑-ixy³z²↓+ix²y³z↑-x³y²z↑, 
-xy²z³↓-ixy³z²↑-ix²y³z↓-x³y²z↓], [i/√3xy²z³↓+2/√3xy³z²↑-1/√3x²yz³↓-2/√3x²y³z↓+1/√3x³yz²↑-i/√3x³y²z↓, 
+i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑+2/√3x²y³z↑+1/√3x³yz²↓-i/√3x³y²z↑, xy²z³↑-ix²yz³↑+ix³yz²↓+x³y²z↑, 
+xy²z³↓+ix²yz³↓+ix³yz²↑+x³y²z↓], [xy³z²↑-x²yz³↓-x²y³z↓+x³yz²↑, xy³z²↓+x²yz³↑+x²y³z↑+x³yz²↓, 
+2/√3xy²z³↑+i/√3xy³z²↓-i/√3x²yz³↑-i/√3x²y³z↑+i/√3x³yz²↓+2/√3x³y²z↑, 
+2/√3xy²z³↓+i/√3xy³z²↑+i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑+2/√3x³y²z↓]] 
(%i28) 
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₈⁻:║ 
╚═══════════════════╝ 
(%i31) 
[[√3z↓+√3x↑, iz↓+2y↑-ix↑, √3z↑-√3*iy↓, -z↑-iy↓+2x↓]] 
[[√3z³↓+√3x³↑, iz³↓+2y³↑-ix³↑, √3z³↑-√3*iy³↓, -z³↑-iy³↓+2x³↓], 
[-yz²↑-ixz²↑-ix²z↓+x²y↑, -i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-i/√3x²y↑, -yz²↓-iy²z↑+ixz²↓-ixy²↓, 
+1/√3yz²↓-i/√3y²z↑-i/√3xz²↓-i/√3xy²↓+2*i/√3x²z↑-2/√3x²y↓], 
[-yz²↑+iy²z↓+ixy²↑+x²y↑, i/√3yz²↑+1/√3y²z↓+2/√3xz²↑-1/√3xy²↑-2/√3x²z↓+i/√3x²y↑, ixz²↓-ixy²↓+ix²z↑+x²y↓, 
+2/√3yz²↓-2*i/√3y²z↑+i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-1/√3x²y↓], 
[1/√3yz²↑+i/√3y²z↓+2*i/√3xz²↑+i/√3xy²↑+2*i/√3x²z↓-1/√3x²y↑, iyz²↑-y²z↓+xy²↑+ix²y↑, 
+2/√3yz²↓+2*i/√3y²z↑-i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+1/√3x²y↓, ixz²↓+ixy²↓-ix²z↑+x²y↓], 
[i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+2/√3xy²↑+1/√3x²z↓-i/√3x²y↑, yz²↑-ixz²↑+ix²z↓+x²y↑, 
-i/√3yz²↓+1/√3y²z↑+1/√3xz²↓-1/√3xy²↓+2/√3x²z↑-2*i/√3x²y↓, -iyz²↓-y²z↑+xz²↓+xy²↓], 
[2*i/√3yz²↑+1/√3y²z↓-1/√3xz²↑+1/√3xy²↑-1/√3x²z↓-2*i/√3x²y↑, -iy²z↓-ixz²↑+ixy²↑+ix²z↓, 
+i/√3yz²↓-1/√3y²z↑+2/√3xz²↓-2/√3xy²↓+1/√3x²z↑-i/√3x²y↓, -iyz²↓-y²z↑+x²z↑+ix²y↓], 
[y²z↓+xz²↑+xy²↑+x²z↓, 2/√3yz²↑+i/√3y²z↓-i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+2/√3x²y↑, -iyz²↓+y²z↑+x²z↑-ix²y↓, 
-i/√3yz²↓-1/√3y²z↑+2/√3xz²↓+2/√3xy²↓-1/√3x²z↑-i/√3x²y↓]] 
[[√3z⁵↓+√3x⁵↑, iz⁵↓+2y⁵↑-ix⁵↑, √3z⁵↑-√3*iy⁵↓, -z⁵↑-iy⁵↓+2x⁵↓], 
[-yz⁴↑-ixz⁴↑-ix⁴z↓+x⁴y↑, -i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑-2/√3xy⁴↑-1/√3x⁴z↓-i/√3x⁴y↑, -yz⁴↓-iy⁴z↑+ixz⁴↓-ixy⁴↓, 
+1/√3yz⁴↓-i/√3y⁴z↑-i/√3xz⁴↓-i/√3xy⁴↓+2*i/√3x⁴z↑-2/√3x⁴y↓], 
[-yz⁴↑+iy⁴z↓+ixy⁴↑+x⁴y↑, i/√3yz⁴↑+1/√3y⁴z↓+2/√3xz⁴↑-1/√3xy⁴↑-2/√3x⁴z↓+i/√3x⁴y↑, ixz⁴↓-ixy⁴↓+ix⁴z↑+x⁴y↓, 
+2/√3yz⁴↓-2*i/√3y⁴z↑+i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑-1/√3x⁴y↓], 
[1/√3yz⁴↑+i/√3y⁴z↓+2*i/√3xz⁴↑+i/√3xy⁴↑+2*i/√3x⁴z↓-1/√3x⁴y↑, iyz⁴↑-y⁴z↓+xy⁴↑+ix⁴y↑, 
+2/√3yz⁴↓+2*i/√3y⁴z↑-i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑+1/√3x⁴y↓, ixz⁴↓+ixy⁴↓-ix⁴z↑+x⁴y↓], 
[i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑+2/√3xy⁴↑+1/√3x⁴z↓-i/√3x⁴y↑, yz⁴↑-ixz⁴↑+ix⁴z↓+x⁴y↑, 
-i/√3yz⁴↓+1/√3y⁴z↑+1/√3xz⁴↓-1/√3xy⁴↓+2/√3x⁴z↑-2*i/√3x⁴y↓, -iyz⁴↓-y⁴z↑+xz⁴↓+xy⁴↓], 
[2*i/√3yz⁴↑+1/√3y⁴z↓-1/√3xz⁴↑+1/√3xy⁴↑-1/√3x⁴z↓-2*i/√3x⁴y↑, -iy⁴z↓-ixz⁴↑+ixy⁴↑+ix⁴z↓, 
+i/√3yz⁴↓-1/√3y⁴z↑+2/√3xz⁴↓-2/√3xy⁴↓+1/√3x⁴z↑-i/√3x⁴y↓, -iyz⁴↓-y⁴z↑+x⁴z↑+ix⁴y↓], 
[y⁴z↓+xz⁴↑+xy⁴↑+x⁴z↓, 2/√3yz⁴↑+i/√3y⁴z↓-i/√3xz⁴↑-i/√3xy⁴↑+i/√3x⁴z↓+2/√3x⁴y↑, -iyz⁴↓+y⁴z↑+x⁴z↑-ix⁴y↓, 
-i/√3yz⁴↓-1/√3y⁴z↑+2/√3xz⁴↓+2/√3xy⁴↓-1/√3x⁴z↑-i/√3x⁴y↓], 
[y²z³↓+x²z³↓+x³z²↑+x³y²↑, i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑-i/√3x³y²↑, y²z³↑-iy³z²↓+x²z³↑-ix²y³↓, 
-1/√3y²z³↑-i/√3y³z²↓-1/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓+2/√3x³y²↓], 
[1/√3y²z³↓+2*i/√3y³z²↑-1/√3x²z³↓-2*i/√3x²y³↑-1/√3x³z²↑+1/√3x³y²↑, -iy²z³↓+ix²z³↓-ix³z²↑+ix³y²↑, 
-1/√3y²z³↑+i/√3y³z²↓+1/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓-2/√3x³y²↓, -y²z³↑-iy³z²↓+x²z³↑+ix²y³↓], 
[2/√3y²z³↓+i/√3y³z²↑+1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+2/√3x³y²↑, y³z²↑+ix²z³↓+x²y³↑-ix³z²↑, 
+1/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-2*i/√3x²y³↓+1/√3x³z²↓-1/√3x³y²↓, -y²z³↑-iy³z²↓+x³z²↓+x³y²↓], 
[iy²z³↓-y³z²↑+x²y³↑+ix³y²↑, 1/√3y²z³↓+i/√3y³z²↑-2/√3x²z³↓+i/√3x²y³↑+2/√3x³z²↑-1/√3x³y²↑, ix²z³↑+x²y³↓+ix³z²↓-ix³y²↓, 
-2*i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-1/√3x²y³↓+i/√3x³z²↓+i/√3x³y²↓], 
[i/√3y²z³↓+1/√3y³z²↑+2*i/√3x²z³↓-1/√3x²y³↑+2*i/√3x³z²↑+i/√3x³y²↑, -y²z³↓+iy³z²↑+ix²y³↑+x³y²↑, 
+2*i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑+1/√3x²y³↓-i/√3x³z²↓+i/√3x³y²↓, -ix²z³↑+x²y³↓+ix³z²↓+ix³y²↓], 
[1/√3xyz³↓-2/√3xy³z↓+1/√3x³yz↓, -ixyz³↓+ix³yz↓, 1/√3xyz³↑+1/√3xy³z↑-2/√3x³yz↑, xyz³↑-xy³z↑], 
[-y³z²↑-ix²z³↓+x²y³↑-ix³z²↑, 2/√3y²z³↓-i/√3y³z²↑-1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-2/√3x³y²↑, -iy²z³↑-y³z²↓+ix³z²↓-ix³y²↓, 
-i/√3y²z³↑+1/√3y³z²↓+2*i/√3x²z³↑-2/√3x²y³↓-i/√3x³z²↓-i/√3x³y²↓], 
[xy²z²↑+x²y²z↓, -i/√3xy²z²↑+2/√3x²yz²↑+i/√3x²y²z↓, -ix²yz²↓+x²y²z↑, 2/√3xy²z²↓-i/√3x²yz²↓-1/√3x²y²z↑]] 
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₆⁺:║ 
╚════════════════════╝ 
[[z²↑+y²↑+x²↑, z²↓+y²↓+x²↓]] 
[[z⁴↑+y⁴↑+x⁴↑, z⁴↓+y⁴↓+x⁴↓], [yz³↓-y³z↓-ixz³↓+xy³↑+ix³z↓-x³y↑, yz³↑-y³z↑+ixz³↑-xy³↓-ix³z↑+x³y↓], [y²z²↑+x²z²↑+x²y²↑, y²z²↓+x²z²↓+x²y²↓]] 
[[z⁶↑+y⁶↑+x⁶↑, z⁶↓+y⁶↓+x⁶↓], [yz⁵↓-y⁵z↓-ixz⁵↓+xy⁵↑+ix⁵z↓-x⁵y↑, yz⁵↑-y⁵z↑+ixz⁵↑-xy⁵↓-ix⁵z↑+x⁵y↓], 
[y²z⁴↑+y⁴z²↑+x²z⁴↑+x²y⁴↑+x⁴z²↑+x⁴y²↑, y²z⁴↓+y⁴z²↓+x²z⁴↓+x²y⁴↓+x⁴z²↓+x⁴y²↓], [xy²z³↓+ixy³z²↑+ix²yz³↓-ix²y³z↓-ix³yz²↑-x³y²z↓, 
-xy²z³↑-ixy³z²↓+ix²yz³↑-ix²y³z↑+ix³yz²↓+x³y²z↑], [x²y²z²↑, x²y²z²↓]] 
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₆⁻:║ 
╚════════════════════╝ 
[[-yz²↑-iy²z↓+ixz²↑-ixy²↑+ix²z↓+x²y↑, yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓], [xyz↓, xyz↑]] 
[[-yz⁴↑-iy⁴z↓+ixz⁴↑-ixy⁴↑+ix⁴z↓+x⁴y↑, yz⁴↓+iy⁴z↑+ixz⁴↓-ixy⁴↓-ix⁴z↑-x⁴y↓], [y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑, -y²z³↑+iy³z²↓+x²z³↑-ix²y³↓-x³z²↓+x³y²↓], 
[xyz³↓+xy³z↓+x³yz↓, xyz³↑+xy³z↑+x³yz↑]] 
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₇⁺:║ 
╚════════════════════╝ 
[[yz↓+ixz↓+xy↑, -yz↑+ixz↑+xy↓]] 
[[yz³↓+y³z↓+ixz³↓+xy³↑+ix³z↓+x³y↑, -yz³↑-y³z↑+ixz³↑+xy³↓+ix³z↑+x³y↓], [xyz²↑+ixy²z↓+x²yz↓, xyz²↓+ixy²z↑-x²yz↑]] 
[[yz⁵↓+y⁵z↓+ixz⁵↓+xy⁵↑+ix⁵z↓+x⁵y↑, -yz⁵↑-y⁵z↑+ixz⁵↑+xy⁵↓+ix⁵z↑+x⁵y↓], [-y²z⁴↑+y⁴z²↑+x²z⁴↑-x²y⁴↑-x⁴z²↑+x⁴y²↑, y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓], 
[xyz⁴↑+ixy⁴z↓+x⁴yz↓, xyz⁴↓+ixy⁴z↑-x⁴yz↑], [y³z³↓+ix³z³↓+x³y³↑, -y³z³↑+ix³z³↑+x³y³↓], 
[xy²z³↓-ixy³z²↑-ix²yz³↓-ix²y³z↓-ix³yz²↑+x³y²z↓, xy²z³↑-ixy³z²↓+ix²yz³↑+ix²y³z↑-ix³yz²↓+x³y²z↑]] 
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₇⁻:║ 
╚════════════════════╝ 
[[z↓+iy↑-x↑, -z↑-iy↓-x↓]] 
[[z³↓+iy³↑-x³↑, -z³↑-iy³↓-x³↓], [-yz²↑+iy²z↓-ixz²↑-ixy²↑+ix²z↓-x²y↑, yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓]] 
[[z⁵↓+iy⁵↑-x⁵↑, -z⁵↑-iy⁵↓-x⁵↓], [-yz⁴↑+iy⁴z↓-ixz⁴↑-ixy⁴↑+ix⁴z↓-x⁴y↑, yz⁴↓-iy⁴z↑-ixz⁴↓-ixy⁴↓-ix⁴z↑+x⁴y↓], 
[y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑, -y²z³↑-iy³z²↓-x²z³↑-ix²y³↓-x³z²↓-x³y²↓], [xy²z²↑-ix²yz²↑-x²y²z↓, xy²z²↓+ix²yz²↓+x²y²z↑]] 
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₈⁺:║ 
╚════════════════════╝ 
[[-1/√3z²↑+2/√3y²↑-1/√3x²↑, 1/√3z²↓-2/√3y²↓+1/√3x²↓, -iz²↓+ix²↓, iz²↑-ix²↑], 
[√3yz↓-√3xy↑, -√3yz↑-√3xy↓, iyz↑-2xz↑-ixy↓, -iyz↓-2xz↓-ixy↑]] 
[[-1/√3z⁴↑+2/√3y⁴↑-1/√3x⁴↑, 1/√3z⁴↓-2/√3y⁴↓+1/√3x⁴↓, -iz⁴↓+ix⁴↓, iz⁴↑-ix⁴↑], 
[-yz³↓-y³z↓+xy³↑+x³y↑, yz³↑+y³z↑+xy³↓+x³y↓, -i/√3yz³↑-i/√3y³z↑+2/√3xz³↑+i/√3xy³↓+2/√3x³z↑+i/√3x³y↓, 
+i/√3yz³↓+i/√3y³z↓+2/√3xz³↓+i/√3xy³↑+2/√3x³z↓+i/√3x³y↑], 
[1/√3yz³↓+2/√3y³z↓-i/√3xz³↓-2/√3xy³↑+i/√3x³z↓-1/√3x³y↑, 
-1/√3yz³↑-2/√3y³z↑-i/√3xz³↑-2/√3xy³↓+i/√3x³z↑-1/√3x³y↓, iyz³↑-xz³↑-x³z↑-ix³y↓, -iyz³↓-xz³↓-x³z↓-ix³y↑], 
[2/√3yz³↓+1/√3y³z↓+i/√3xz³↓-1/√3xy³↑-i/√3x³z↓-2/√3x³y↑, 
-2/√3yz³↑-1/√3y³z↑+i/√3xz³↑-1/√3xy³↓-i/√3x³z↑-2/√3x³y↓, iy³z↑-xz³↑-ixy³↓-x³z↑, -iy³z↓-xz³↓-ixy³↑-x³z↓], 
[iyz³↓-xz³↓+x³z↓-ix³y↑, -iyz³↑-xz³↑+x³z↑-ix³y↓, 1/√3yz³↑-2/√3y³z↑-i/√3xz³↑+2/√3xy³↓-i/√3x³z↑-1/√3x³y↓, 
-1/√3yz³↓+2/√3y³z↓-i/√3xz³↓+2/√3xy³↑-i/√3x³z↓-1/√3x³y↑], 
[-i/√3yz³↓+i/√3y³z↓+2/√3xz³↓-i/√3xy³↑-2/√3x³z↓+i/√3x³y↑, 
+i/√3yz³↑-i/√3y³z↑+2/√3xz³↑-i/√3xy³↓-2/√3x³z↑+i/√3x³y↓, -yz³↑+y³z↑-xy³↓+x³y↓, yz³↓-y³z↓-xy³↑+x³y↑], 
[iy³z↓+xz³↓-ixy³↑-x³z↓, -iy³z↑+xz³↑-ixy³↓-x³z↑, -2/√3yz³↑+1/√3y³z↑-i/√3xz³↑-1/√3xy³↓-i/√3x³z↑+2/√3x³y↓, 
+2/√3yz³↓-1/√3y³z↓-i/√3xz³↓-1/√3xy³↑-i/√3x³z↓+2/√3x³y↑], 
[-1/√3y²z²↑+2/√3x²z²↑-1/√3x²y²↑, 1/√3y²z²↓-2/√3x²z²↓+1/√3x²y²↓, iy²z²↓-ix²y²↓, -iy²z²↑+ix²y²↑], 
[√3xyz²↑-√3x²yz↓, √3xyz²↓+√3x²yz↑, ixyz²↓+2xy²z↑-ix²yz↑, ixyz²↑+2xy²z↓+ix²yz↓]] 
[[-1/√3z⁶↑+2/√3y⁶↑-1/√3x⁶↑, 1/√3z⁶↓-2/√3y⁶↓+1/√3x⁶↓, -iz⁶↓+ix⁶↓, iz⁶↑-ix⁶↑], 
[-yz⁵↓-y⁵z↓+xy⁵↑+x⁵y↑, yz⁵↑+y⁵z↑+xy⁵↓+x⁵y↓, -i/√3yz⁵↑-i/√3y⁵z↑+2/√3xz⁵↑+i/√3xy⁵↓+2/√3x⁵z↑+i/√3x⁵y↓, 
+i/√3yz⁵↓+i/√3y⁵z↓+2/√3xz⁵↓+i/√3xy⁵↑+2/√3x⁵z↓+i/√3x⁵y↑], 
[2/√3yz⁵↓+1/√3y⁵z↓+i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓-2/√3x⁵y↑, 
-2/√3yz⁵↑-1/√3y⁵z↑+i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑-2/√3x⁵y↓, iy⁵z↑-xz⁵↑-ixy⁵↓-x⁵z↑, -iy⁵z↓-xz⁵↓-ixy⁵↑-x⁵z↓], 
[1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓-2/√3xy⁵↑+i/√3x⁵z↓-1/√3x⁵y↑, 
-1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑-2/√3xy⁵↓+i/√3x⁵z↑-1/√3x⁵y↓, iyz⁵↑-xz⁵↑-x⁵z↑-ix⁵y↓, -iyz⁵↓-xz⁵↓-x⁵z↓-ix⁵y↑], 
[iyz⁵↓-xz⁵↓+x⁵z↓-ix⁵y↑, -iyz⁵↑-xz⁵↑+x⁵z↑-ix⁵y↓, 1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑+2/√3xy⁵↓-i/√3x⁵z↑-1/√3x⁵y↓, 
-1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓+2/√3xy⁵↑-i/√3x⁵z↓-1/√3x⁵y↑], 
[-i/√3yz⁵↓+i/√3y⁵z↓+2/√3xz⁵↓-i/√3xy⁵↑-2/√3x⁵z↓+i/√3x⁵y↑, 
+i/√3yz⁵↑-i/√3y⁵z↑+2/√3xz⁵↑-i/√3xy⁵↓-2/√3x⁵z↑+i/√3x⁵y↓, -yz⁵↑+y⁵z↑-xy⁵↓+x⁵y↓, yz⁵↓-y⁵z↓-xy⁵↑+x⁵y↑], 
[iy⁵z↓+xz⁵↓-ixy⁵↑-x⁵z↓, -iy⁵z↑+xz⁵↑-ixy⁵↓-x⁵z↑, -2/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑+2/√3x⁵y↓, 
+2/√3yz⁵↓-1/√3y⁵z↓-i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓+2/√3x⁵y↑], 
[1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑+1/√3x⁴y²↑, 
-1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, iy²z⁴↓+ix²z⁴↓-ix⁴z²↓-ix⁴y²↓, -iy²z⁴↑-ix²z⁴↑+ix⁴z²↑+ix⁴y²↑], 
[1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑+1/√3x²y⁴↑-2/√3x⁴z²↑+1/√3x⁴y²↑, 
-1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, -iy²z⁴↓-iy⁴z²↓+ix²y⁴↓+ix⁴y²↓, iy²z⁴↑+iy⁴z²↑-ix²y⁴↑-ix⁴y²↑], 
[-2/√3y²z⁴↑+1/√3y⁴z²↑+1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑-2/√3x⁴y²↑, 
+2/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, iy⁴z²↓-ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, -iy⁴z²↑+ix²z⁴↑+ix²y⁴↑-ix⁴z²↑], 
[-iy²z⁴↑+iy⁴z²↑+ix²y⁴↑-ix⁴y²↑, iy²z⁴↓-iy⁴z²↓-ix²y⁴↓+ix⁴y²↓, 1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, 
-1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑], 
[iy²z⁴↑-ix²z⁴↑-ix⁴z²↑+ix⁴y²↑, -iy²z⁴↓+ix²z⁴↓+ix⁴z²↓-ix⁴y²↓, 1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-2/√3x²y⁴↓+1/√3x⁴z²↓-1/√3x⁴y²↓, 
-1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+2/√3x²y⁴↑-1/√3x⁴z²↑+1/√3x⁴y²↑], 
[√3xyz⁴↑-√3x⁴yz↓, √3xyz⁴↓+√3x⁴yz↑, ixyz⁴↓+2xy⁴z↑-ix⁴yz↑, ixyz⁴↑+2xy⁴z↓+ix⁴yz↓], 
[iy⁴z²↑-ix²z⁴↑+ix²y⁴↑-ix⁴z²↑, -iy⁴z²↓+ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, 2/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓, 
-2/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑], 
[√3y³z³↓-√3x³y³↑, -√3y³z³↑-√3x³y³↓, iy³z³↑-2x³z³↑-ix³y³↓, -iy³z³↓-2x³z³↓-ix³y³↑], 
[xy²z³↓-ixy³z²↑+ix²y³z↓-x³y²z↓, xy²z³↑-ixy³z²↓-ix²y³z↑-x³y²z↑, 
-i/√3xy²z³↑-1/√3xy³z²↓-2/√3x²yz³↑+1/√3x²y³z↑+2/√3x³yz²↓-i/√3x³y²z↑, 
-i/√3xy²z³↓-1/√3xy³z²↑+2/√3x²yz³↓-1/√3x²y³z↓+2/√3x³yz²↑-i/√3x³y²z↓], 
[-xy²z³↓+ix²yz³↓-ix³yz²↑+x³y²z↓, -xy²z³↑-ix²yz³↑-ix³yz²↓+x³y²z↑, 
-i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑-2/√3x²y³z↑-1/√3x³yz²↓-i/√3x³y²z↑, 
-i/√3xy²z³↓+2/√3xy³z²↑-1/√3x²yz³↓+2/√3x²y³z↓-1/√3x³yz²↑-i/√3x³y²z↓], 
[2/√3xy²z³↓-i/√3xy³z²↑-i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑-2/√3x³y²z↓, 
+2/√3xy²z³↑-i/√3xy³z²↓+i/√3x²yz³↑-i/√3x²y³z↑+i/√3x³yz²↓-2/√3x³y²z↑, -xy³z²↓-x²yz³↑+x²y³z↑+x³yz²↓, -xy³z²↑+x²yz³↓-x²y³z↓+x³yz²↑], 
[i/√3xy²z³↓-1/√3xy³z²↑+2/√3x²yz³↓+1/√3x²y³z↓-2/√3x³yz²↑-i/√3x³y²z↓, 
+i/√3xy²z³↑-1/√3xy³z²↓-2/√3x²yz³↑-1/√3x²y³z↑-2/√3x³yz²↓-i/√3x³y²z↑, -xy²z³↑-ixy³z²↓+ix²y³z↑-x³y²z↑, 
-xy²z³↓-ixy³z²↑-ix²y³z↓-x³y²z↓], [i/√3xy²z³↓+2/√3xy³z²↑-1/√3x²yz³↓-2/√3x²y³z↓+1/√3x³yz²↑-i/√3x³y²z↓, 
+i/√3xy²z³↑+2/√3xy³z²↓+1/√3x²yz³↑+2/√3x²y³z↑+1/√3x³yz²↓-i/√3x³y²z↑, xy²z³↑-ix²yz³↑+ix³yz²↓+x³y²z↑, 
+xy²z³↓+ix²yz³↓+ix³yz²↑+x³y²z↓], [xy³z²↑-x²yz³↓-x²y³z↓+x³yz²↑, xy³z²↓+x²yz³↑+x²y³z↑+x³yz²↓, 
+2/√3xy²z³↑+i/√3xy³z²↓-i/√3x²yz³↑-i/√3x²y³z↑+i/√3x³yz²↓+2/√3x³y²z↑, 
+2/√3xy²z³↓+i/√3xy³z²↑+i/√3x²yz³↓+i/√3x²y³z↓+i/√3x³yz²↑+2/√3x³y²z↓]] 
(%i52) 
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₈⁻:║ 
╚════════════════════╝ 
[[√3z↓+√3x↑, iz↓+2y↑-ix↑, √3z↑-√3*iy↓, -z↑-iy↓+2x↓]] 
[[√3z³↓+√3x³↑, iz³↓+2y³↑-ix³↑, √3z³↑-√3*iy³↓, -z³↑-iy³↓+2x³↓], 
[-yz²↑-ixz²↑-ix²z↓+x²y↑, -i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-i/√3x²y↑, -yz²↓-iy²z↑+ixz²↓-ixy²↓, 
+1/√3yz²↓-i/√3y²z↑-i/√3xz²↓-i/√3xy²↓+2*i/√3x²z↑-2/√3x²y↓], 
[-yz²↑+iy²z↓+ixy²↑+x²y↑, i/√3yz²↑+1/√3y²z↓+2/√3xz²↑-1/√3xy²↑-2/√3x²z↓+i/√3x²y↑, ixz²↓-ixy²↓+ix²z↑+x²y↓, 
+2/√3yz²↓-2*i/√3y²z↑+i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-1/√3x²y↓], 
[1/√3yz²↑+i/√3y²z↓+2*i/√3xz²↑+i/√3xy²↑+2*i/√3x²z↓-1/√3x²y↑, iyz²↑-y²z↓+xy²↑+ix²y↑, 
+2/√3yz²↓+2*i/√3y²z↑-i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+1/√3x²y↓, ixz²↓+ixy²↓-ix²z↑+x²y↓], 
[i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+2/√3xy²↑+1/√3x²z↓-i/√3x²y↑, yz²↑-ixz²↑+ix²z↓+x²y↑, 
-i/√3yz²↓+1/√3y²z↑+1/√3xz²↓-1/√3xy²↓+2/√3x²z↑-2*i/√3x²y↓, -iyz²↓-y²z↑+xz²↓+xy²↓], 
[2*i/√3yz²↑+1/√3y²z↓-1/√3xz²↑+1/√3xy²↑-1/√3x²z↓-2*i/√3x²y↑, -iy²z↓-ixz²↑+ixy²↑+ix²z↓, 
+i/√3yz²↓-1/√3y²z↑+2/√3xz²↓-2/√3xy²↓+1/√3x²z↑-i/√3x²y↓, -iyz²↓-y²z↑+x²z↑+ix²y↓], 
[y²z↓+xz²↑+xy²↑+x²z↓, 2/√3yz²↑+i/√3y²z↓-i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+2/√3x²y↑, -iyz²↓+y²z↑+x²z↑-ix²y↓, 
-i/√3yz²↓-1/√3y²z↑+2/√3xz²↓+2/√3xy²↓-1/√3x²z↑-i/√3x²y↓]] 
[[√3z⁵↓+√3x⁵↑, iz⁵↓+2y⁵↑-ix⁵↑, √3z⁵↑-√3*iy⁵↓, -z⁵↑-iy⁵↓+2x⁵↓], 
[-yz⁴↑-ixz⁴↑-ix⁴z↓+x⁴y↑, -i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑-2/√3xy⁴↑-1/√3x⁴z↓-i/√3x⁴y↑, -yz⁴↓-iy⁴z↑+ixz⁴↓-ixy⁴↓, 
+1/√3yz⁴↓-i/√3y⁴z↑-i/√3xz⁴↓-i/√3xy⁴↓+2*i/√3x⁴z↑-2/√3x⁴y↓], 
[-yz⁴↑+iy⁴z↓+ixy⁴↑+x⁴y↑, i/√3yz⁴↑+1/√3y⁴z↓+2/√3xz⁴↑-1/√3xy⁴↑-2/√3x⁴z↓+i/√3x⁴y↑, ixz⁴↓-ixy⁴↓+ix⁴z↑+x⁴y↓, 
+2/√3yz⁴↓-2*i/√3y⁴z↑+i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑-1/√3x⁴y↓], 
[1/√3yz⁴↑+i/√3y⁴z↓+2*i/√3xz⁴↑+i/√3xy⁴↑+2*i/√3x⁴z↓-1/√3x⁴y↑, iyz⁴↑-y⁴z↓+xy⁴↑+ix⁴y↑, 
+2/√3yz⁴↓+2*i/√3y⁴z↑-i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑+1/√3x⁴y↓, ixz⁴↓+ixy⁴↓-ix⁴z↑+x⁴y↓], 
[i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑+2/√3xy⁴↑+1/√3x⁴z↓-i/√3x⁴y↑, yz⁴↑-ixz⁴↑+ix⁴z↓+x⁴y↑, 
-i/√3yz⁴↓+1/√3y⁴z↑+1/√3xz⁴↓-1/√3xy⁴↓+2/√3x⁴z↑-2*i/√3x⁴y↓, -iyz⁴↓-y⁴z↑+xz⁴↓+xy⁴↓], 
[2*i/√3yz⁴↑+1/√3y⁴z↓-1/√3xz⁴↑+1/√3xy⁴↑-1/√3x⁴z↓-2*i/√3x⁴y↑, -iy⁴z↓-ixz⁴↑+ixy⁴↑+ix⁴z↓, 
+i/√3yz⁴↓-1/√3y⁴z↑+2/√3xz⁴↓-2/√3xy⁴↓+1/√3x⁴z↑-i/√3x⁴y↓, -iyz⁴↓-y⁴z↑+x⁴z↑+ix⁴y↓], 
[y⁴z↓+xz⁴↑+xy⁴↑+x⁴z↓, 2/√3yz⁴↑+i/√3y⁴z↓-i/√3xz⁴↑-i/√3xy⁴↑+i/√3x⁴z↓+2/√3x⁴y↑, -iyz⁴↓+y⁴z↑+x⁴z↑-ix⁴y↓, 
-i/√3yz⁴↓-1/√3y⁴z↑+2/√3xz⁴↓+2/√3xy⁴↓-1/√3x⁴z↑-i/√3x⁴y↓], 
[y²z³↓+x²z³↓+x³z²↑+x³y²↑, i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑-i/√3x³y²↑, y²z³↑-iy³z²↓+x²z³↑-ix²y³↓, 
-1/√3y²z³↑-i/√3y³z²↓-1/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓+2/√3x³y²↓], 
[1/√3y²z³↓+2*i/√3y³z²↑-1/√3x²z³↓-2*i/√3x²y³↑-1/√3x³z²↑+1/√3x³y²↑, -iy²z³↓+ix²z³↓-ix³z²↑+ix³y²↑, 
-1/√3y²z³↑+i/√3y³z²↓+1/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓-2/√3x³y²↓, -y²z³↑-iy³z²↓+x²z³↑+ix²y³↓], 
[2/√3y²z³↓+i/√3y³z²↑+1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+2/√3x³y²↑, y³z²↑+ix²z³↓+x²y³↑-ix³z²↑, 
+1/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-2*i/√3x²y³↓+1/√3x³z²↓-1/√3x³y²↓, -y²z³↑-iy³z²↓+x³z²↓+x³y²↓], 
[iy²z³↓-y³z²↑+x²y³↑+ix³y²↑, 1/√3y²z³↓+i/√3y³z²↑-2/√3x²z³↓+i/√3x²y³↑+2/√3x³z²↑-1/√3x³y²↑, ix²z³↑+x²y³↓+ix³z²↓-ix³y²↓, 
-2*i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-1/√3x²y³↓+i/√3x³z²↓+i/√3x³y²↓], 
[i/√3y²z³↓+1/√3y³z²↑+2*i/√3x²z³↓-1/√3x²y³↑+2*i/√3x³z²↑+i/√3x³y²↑, -y²z³↓+iy³z²↑+ix²y³↑+x³y²↑, 
+2*i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑+1/√3x²y³↓-i/√3x³z²↓+i/√3x³y²↓, -ix²z³↑+x²y³↓+ix³z²↓+ix³y²↓], 
[1/√3xyz³↓-2/√3xy³z↓+1/√3x³yz↓, -ixyz³↓+ix³yz↓, 1/√3xyz³↑+1/√3xy³z↑-2/√3x³yz↑, xyz³↑-xy³z↑], 
[-y³z²↑-ix²z³↓+x²y³↑-ix³z²↑, 2/√3y²z³↓-i/√3y³z²↑-1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-2/√3x³y²↑, -iy²z³↑-y³z²↓+ix³z²↓-ix³y²↓, 
-i/√3y²z³↑+1/√3y³z²↓+2*i/√3x²z³↑-2/√3x²y³↓-i/√3x³z²↓-i/√3x³y²↓], 
[xy²z²↑+x²y²z↓, -i/√3xy²z²↑+2/√3x²yz²↑+i/√3x²y²z↓, -ix²yz²↓+x²y²z↑, 2/√3xy²z²↓-i/√3x²yz²↓-1/√3x²y²z↑]] 


==> bases-1.txt <==
%auto-ignore

This file is a modified version of the initial file named bases-0.txt
Here I tried to simplify the bases expressions.
However, it is possible that I have introduced some errors while simplifying, so if you have doubts in some expression(s) please take a look at the file
bases-0.txt

╔═══════════╗ 
║Pauli-O-Γ₆:║ 
╚═══════════╝ 
  [↑,↓]
Γ₂[yz↓+ixz↓+xy↑, yz↑-ixz↑-xy↓]

  [-z^{2n-1}↑-iy^{2n-1}↓-x^{2n-1}↓, z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑], n∈ℕ

  [yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓, -yz²↑+iy²z↓-ixz²↑-ixy²↑+ix²z↓-x²y↑]
Γ₂[yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓, -yz²↑-iy²z↓+ixz²↑-ixy²↑+ix²z↓+x²y↑]

  [yz^{2n-1}↓-y^{2n-1}z↓-ixz^{2n-1}↓+xy^{2n-1}↑+ix^{2n-1}z↓-x^{2n-1}y↑, yz^{2n-1}↑-y^{2n-1}z↑+ixz^{2n-1}↑-xy^{2n-1}↓-ix^{2n-1}z↑+x^{2n-1}y↓]

  [yz⁴↓-iy⁴z↑-ixz⁴↓-ixy⁴↓-ix⁴z↑+x⁴y↓, -yz⁴↑+iy⁴z↓-ixz⁴↑-ixy⁴↑+ix⁴z↓-x⁴y↑]
  [-y²z³↑-iy³z²↓-x²z³↑-ix²y³↓-x³z²↓-x³y²↓, y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑]
╔═══════════╗ 
║Pauli-O-Γ₇:║ 
╚═══════════╝ 
Γ₂[↓,-↑]
Γ₂[z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑, z^{2n-1}↑+iy^{2n-1}↓+x^{2n-1}↓]
  [-(yz)^{2n-1}↑+i(xz)^{2n-1}↑+(xy)^{2n-1}↓, (yz)^{2n-1}↓+i(xz)^{2n-1}↓+(xy)^{2n-1}↑]

  [yz^{2n}↑+iy^{2n}z↓-ixz^{2n}↑+ixy^{2n}↑-ix^{2n}z↓-x^{2n}y↑, yz^{2n}↓+iy^{2n}z↑+ixz^{2n}↓-ixy^{2n}↓-ix^{2n}z↑-x^{2n}y↓]

  [-yz^{2n-1}↑-y^{2n-1}z↑+ixz^{2n-1}↑+xy^{2n-1}↓+ix^{2n-1}z↑+x^{2n-1}y↓, yz^{2n-1}↓+y^{2n-1}z↓+ixz^{2n-1}↓+xy^{2n-1}↑+ix^{2n-1}z↓+x^{2n-1}y↑]

Γ₂[yz²↑-iy²z↓+ixz²↑+ixy²↑-ix²z↓+x²y↑, yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓]

[y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑, y²z³↑-iy³z²↓-x²z³↑+ix²y³↓+x³z²↓-x³y²↓]
[y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓, -y²z⁴↑+y⁴z²↑+x²z⁴↑-x²y⁴↑-x⁴z²↑+x⁴y²↑]
╔═══════════╗ 
║Pauli-O-Γ₈:║ 
╚═══════════╝ 
[-iy^{2n-1}↑-x^{2n-1}↑, 2/√3z^{2n-1}↑-i/√3y^{2n-1}↓-1/√3x^{2n-1}↓, 2/√3z^{2n-1}↓-i/√3y^{2n-1}↑+1/√3x^{2n-1}↑, -iy^{2n-1}↓+x^{2n-1}↓]

Γ₂[2/√3z↓-i/√3y↑+1/√3x↑, iy↓-x↓, iy↑+x↑, 2/√3z↑-i/√3y↓-1/√3x↓]
Γ₂[yz↑+ixz↑, 1/√3yz↓+i/√3xz↓-2/√3xy↑, -1/√3yz↑+i/√3xz↑-2/√3xy↓, -yz↓+ixz↓]

[-y^{2n}↓+x^{2n}↓, -2/√3z^{2n}↑+1/√3y^{2n}↑+1/√3x^{2n}↑, 2/√3z^{2n}↓-1/√3y^{2n}↓-1/√3x^{2n}↓, y^{2n}↑-x^{2n}↑]

[-(yz)^{2n-1}↑+i(xz)^{2n-1}↑-2(xy)^{2n-1}↓, √3(yz)^{2n-1}↓-√3i(xz)^{2n-1}↓, -√3(yz)^{2n-1}↑-√3i(xz)^{2n-1}↑, (yz)^{2n-1}↓+i(xz)^{2n-1}↓-2(xy)^{2n-1}↑]

[-iyz^{2n}↑-xz^{2n}↑-xy^{2n}↑-ix^{2n}y↑, -i/√3yz^{2n}↓+2/√3y^{2n}z↑-1/√3xz^{2n}↓-1/√3xy^{2n}↓+2/√3x^{2n}z↑-i/√3x^{2n}y↓, -i/√3yz^{2n}↑+2/√3y^{2n}z↓+1/√3xz^{2n}↑+1/√3xy^{2n}↑+2/√3x^{2n}z↓-i/√3x^{2n}y↑, -iyz^{2n}↓+xz^{2n}↓+xy^{2n}↓-ix^{2n}y↓]

[iy^{2n}z↓-ixy^{2n}↑-ix^{2n}z↓+x^{2n}y↑, 2/√3yz^{2n}↓+i/√3y^{2n}z↑-2i/√3xz^{2n}↓+i/√3xy^{2n}↓+i/√3x^{2n}z↑-1/√3x^{2n}y↓, 2/√3yz^{2n}↑+i/√3y^{2n}z↓+2i/√3xz^{2n}↑-i/√3xy^{2n}↑+i/√3x^{2n}z↓-1/√3x^{2n}y↑, iy^{2n}z↑+ixy^{2n}↓-ix^{2n}z↑+x^{2n}y↓]

[2/√3yz^{2n}↑-i/√3y^{2n}z↓-2i/√3xz^{2n}↑-i/√3xy^{2n}↑+i/√3x^{2n}z↓+1/√3x^{2n}y↑, iy^{2n}z↑-ixy^{2n}↓+ix^{2n}z↑+x^{2n}y↓, iy^{2n}z↓+ixy^{2n}↑+ix^{2n}z↓+x^{2n}y↑, 2/√3yz^{2n}↓-i/√3y^{2n}z↑+2i/√3xz^{2n}↓+i/√3xy^{2n}↓+i/√3x^{2n}z↑+1/√3x^{2n}y↓]

[-i/√3yz^{2n}↑+1/√3y^{2n}z↓-1/√3xz^{2n}↑-2/√3xy^{2n}↑-1/√3x^{2n}z↓-2i/√3x^{2n}y↑, -iyz^{2n}↓+y^{2n}z↑-xz^{2n}↓+x^{2n}z↑, -iyz^{2n}↑+y^{2n}z↓+xz^{2n}↑+x^{2n}z↓, -i/√3yz^{2n}↓+1/√3y^{2n}z↑+1/√3xz^{2n}↓+2/√3xy^{2n}↓-1/√3x^{2n}z↑-2i/√3x^{2n}y↓]

[-y^{2n-1}z↑-xy^{2n-1}↓+ix^{2n-1}z↑-x^{2n-1}y↓, 2/√3yz^{2n-1}↓+1/√3y^{2n-1}z↓-2i/√3xz^{2n-1}↓-1/√3xy^{2n-1}↑-i/√3x^{2n-1}z↓+1/√3x^{2n-1}y↑, -2/√3yz^{2n-1}↑-1/√3y^{2n-1}z↑-2i/√3xz^{2n-1}↑-1/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑+1/√3x^{2n-1}y↓, y^{2n-1}z↓-xy^{2n-1}↑+ix^{2n-1}z↓-x^{2n-1}y↑]

[-yz^{2n-1}↑+ixz^{2n-1}↑-xy^{2n-1}↓-x^{2n-1}y↓, 1/√3yz^{2n-1}↓+2/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓+1/√3xy^{2n-1}↑-2i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑, -1/√3yz^{2n-1}↑-2/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑+1/√3xy^{2n-1}↓-2i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, yz^{2n-1}↓+ixz^{2n-1}↓-xy^{2n-1}↑-x^{2n-1}y↑]

[i/√3yz^{2n}↑+2/√3y^{2n}z↓+1/√3xz^{2n}↑-1/√3xy^{2n}↑-2/√3x^{2n}z↓-i/√3x^{2n}y↑, -iyz^{2n}↓-xz^{2n}↓+xy^{2n}↓+ix^{2n}y↓, -iyz^{2n}↑+xz^{2n}↑-xy^{2n}↑+ix^{2n}y↑, i/√3yz^{2n}↓+2/√3y^{2n}z↑-1/√3xz^{2n}↓+1/√3xy^{2n}↓-2/√3x^{2n}z↑-i/√3x^{2n}y↓]

[iyz^{2n}↑+y^{2n}z↓+xz^{2n}↑-x^{2n}z↓, -i/√3yz^{2n}↓-1/√3y^{2n}z↑-1/√3xz^{2n}↓+2/√3xy^{2n}↓-1/√3x^{2n}z↑+2i/√3x^{2n}y↓, -i/√3yz^{2n}↑-1/√3y^{2n}z↓+1/√3xz^{2n}↑-2/√3xy^{2n}↑-1/√3x^{2n}z↓+2i/√3x^{2n}y↑, iyz^{2n}↓+y^{2n}z↑-xz^{2n}↓-x^{2n}z↑]

[1/√3yz^{2n-1}↑-2/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑-1/√3xy^{2n-1}↓+2i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, yz^{2n-1}↓-ixz^{2n-1}↓-xy^{2n-1}↑+x^{2n-1}y↑, -yz^{2n-1}↑-ixz^{2n-1}↑-xy^{2n-1}↓+x^{2n-1}y↓, -1/√3yz^{2n-1}↓+2/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓-1/√3xy^{2n-1}↑+2i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑]

[1/√3yz^{2n-1}↑+1/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑+2/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑+2/√3x^{2n-1}y↓, -yz^{2n-1}↓-y^{2n-1}z↓+ixz^{2n-1}↓+ix^{2n-1}z↓, yz^{2n-1}↑+y^{2n-1}z↑+ixz^{2n-1}↑+ix^{2n-1}z↑, -1/√3yz^{2n-1}↓-1/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓+2/√3xy^{2n-1}↑-i/√3x^{2n-1}z↓+2/√3x^{2n-1}y↑]

[-2/√3yz^{2n-1}↑+1/√3y^{2n-1}z↑+2i/√3xz^{2n-1}↑-1/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, y^{2n-1}z↓+xy^{2n-1}↑-ix^{2n-1}z↓-x^{2n-1}y↑, -y^{2n-1}z↑+xy^{2n-1}↓-ix^{2n-1}z↑-x^{2n-1}y↓, 2/√3yz^{2n-1}↓-1/√3y^{2n-1}z↓+2i/√3xz^{2n-1}↓-1/√3xy^{2n-1}↑-i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑]

[-yz^{2n-1}↑+y^{2n-1}z↑+ixz^{2n-1}↑-ix^{2n-1}z↑, -1/√3yz^{2n-1}↓+1/√3y^{2n-1}z↓+i/√3xz^{2n-1}↓+2/√3xy^{2n-1}↑-i/√3x^{2n-1}z↓-2/√3x^{2n-1}y↑, 1/√3yz^{2n-1}↑-1/√3y^{2n-1}z↑+i/√3xz^{2n-1}↑+2/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑-2/√3x^{2n-1}y↓, yz^{2n-1}↓-y^{2n-1}z↓+ixz^{2n-1}↓-ix^{2n-1}z↓]

Γ₂[2/√3yz²↑+i/√3y²z↓+2i/√3xz²↑-i/√3xy²↑+i/√3x²z↓-1/√3x²y↑, -iy²z↑-ixy²↓+ix²z↑-x²y↓, -iy²z↓+ixy²↑+ix²z↓-x²y↑, 2/√3yz²↓+i/√3y²z↑-2i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-1/√3x²y↓]

Γ₂[2/√3z²↓-1/√3y²↓-1/√3x²↓, -y²↑+x²↑, y²↓-x²↓, -2/√3z²↑+1/√3y²↑+1/√3x²↑]
Γ₂[2/√3z³↓-i/√3y³↑+1/√3x³↑, iy³↓-x³↓, iy³↑+x³↑, 2/√3z³↑-i/√3y³↓-1/√3x³↓]
Γ₂[-iy²z↓-ixy²↑-ix²z↓-x²y↑, 2/√3yz²↓-i/√3y²z↑+2i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+1/√3x²y↓, 2/√3yz²↑-i/√3y²z↓-2i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+1/√3x²y↑, -iy²z↑+ixy²↓-ix²z↑-x²y↓]
Γ₂[iyz²↑-xz²↑+xy²↑-ix²y↑, i/√3yz²↓+2/√3y²z↑-1/√3xz²↓+1/√3xy²↓-2/√3x²z↑-i/√3x²y↓, i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-1/√3xy²↑-2/√3x²z↓-i/√3x²y↑, iyz²↓+xz²↓-xy²↓-ix²y↓]
Γ₂[-i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+1/√3xy²↑+2/√3x²z↓-i/√3x²y↑, iyz²↓-xz²↓-xy²↓+ix²y↓, iyz²↑+xz²↑+xy²↑+ix²y↑, -i/√3yz²↓+2/√3y²z↑-1/√3xz²↓-1/√3xy²↓+2/√3x²z↑-i/√3x²y↓]
Γ₂[-i/√3yz²↑-1/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓+2i/√3x²y↑, -iyz²↓-y²z↑+xz²↓+x²z↑, -iyz²↑-y²z↓-xz²↑+x²z↓, -i/√3yz²↓-1/√3y²z↑-1/√3xz²↓+2/√3xy²↓-1/√3x²z↑+2i/√3x²y↓]
Γ₂[iyz²↑-y²z↓-xz²↑-x²z↓, -i/√3yz²↓+1/√3y²z↑+1/√3xz²↓+2/√3xy²↓-1/√3x²z↑-2i/√3x²y↓, -i/√3yz²↑+1/√3y²z↓-1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-2i/√3x²y↑, iyz²↓-y²z↑+xz²↓-x²z↑]

[i/√3y²z³↓+1/√3y³z²↑-i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑-2i/√3x³y²↑, iy²z³↑+y³z²↓+ix²z³↑-ix³z²↓, iy²z³↓+y³z²↑+ix²z³↓+ix³z²↑, i/√3y²z³↑+1/√3y³z²↓-i/√3x²z³↑+2/√3x²y³↓+i/√3x³z²↓+2i/√3x³y²↓]

[-y²z²↓+x²z²↓, -1/√3y²z²↑-1/√3x²z²↑+2/√3x²y²↑, 1/√3y²z²↓+1/√3x²z²↓-2/√3x²y²↓, y²z²↑-x²z²↑]
[-iy³z²↑-ix²y³↑-x³z²↑-x³y²↑, 2/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓-1/√3x³y²↓, 2/√3y²z³↓-i/√3y³z²↑+2/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+1/√3x³y²↑, -iy³z²↓-ix²y³↓+x³z²↓+x³y²↓]
[2/√3y²z³↓+i/√3y³z²↑-2/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-1/√3x³y²↑, -iy³z²↓+ix²y³↓-x³z²↓+x³y²↓, -iy³z²↑+ix²y³↑+x³z²↑-x³y²↑, 2/√3y²z³↑+i/√3y³z²↓-2/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓+1/√3x³y²↓]
[iy²z³↓-ix²z³↓+x²y³↑-ix³y²↑, i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-1/√3x²y³↓-2i/√3x³z²↓+i/√3x³y²↓, i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓-1/√3x²y³↑+2i/√3x³z²↑-i/√3x³y²↑, iy²z³↑-ix²z³↑+x²y³↓+ix³y²↓]

[-i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓+1/√3x²y³↑-2i/√3x³z²↑-i/√3x³y²↑, iy²z³↑+ix²z³↑+x²y³↓-ix³y²↓, iy²z³↓+ix²z³↓+x²y³↑+ix³y²↑, -i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑+1/√3x²y³↓+2i/√3x³z²↓+i/√3x³y²↓]
[-iy²z³↓+y³z²↑+ix²z³↓-ix³z²↑, i/√3y²z³↑-1/√3y³z²↓+i/√3x²z³↑+2/√3x²y³↓+i/√3x³z²↓-2i/√3x³y²↓, +i/√3y²z³↓-1/√3y³z²↑+i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑+2i/√3x³y²↑, -iy²z³↑+y³z²↓+ix²z³↑+ix³z²↓]
[-y²z⁴↓+x²z⁴↓+x²y⁴↓-x⁴y²↓, 1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+1/√3x²y⁴↑-2/√3x⁴z²↑+1/√3x⁴y²↑, -1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, y²z⁴↑-x²z⁴↑-x²y⁴↑+x⁴y²↑]
[-y⁴z²↓-x²y⁴↓+x⁴z²↓+x⁴y²↓, -2/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+1/√3x⁴y²↑, 2/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, y⁴z²↑+x²y⁴↑-x⁴z²↑-x⁴y²↑]
[-1/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓, y²z⁴↑-y⁴z²↑+x²z⁴↑-x⁴z²↑, -y²z⁴↓+y⁴z²↓-x²z⁴↓+x⁴z²↓, 1/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑]
[1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, y²z⁴↑+x²z⁴↑-x²y⁴↑-x⁴y²↑, -y²z⁴↓-x²z⁴↓+x²y⁴↓+x⁴y²↓, -1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑]
[2/√3y²z⁴↓+1/√3y⁴z²↓-2/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+1/√3x⁴y²↓, y⁴z²↑-x²y⁴↑+x⁴z²↑-x⁴y²↑, -y⁴z²↓+x²y⁴↓-x⁴z²↓+x⁴y²↓, -2/√3y²z⁴↑-1/√3y⁴z²↑+2/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑-1/√3x⁴y²↑]
[y²z⁴↓+y⁴z²↓-x²z⁴↓-x⁴z²↓, 1/√3y²z⁴↑+1/√3y⁴z²↑+1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑-2/√3x⁴y²↑, -1/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, -y²z⁴↑-y⁴z²↑+x²z⁴↑+x⁴z²↑]
╔════════════╗ 
║Pauli-Td-Γ₆:║ 
╚════════════╝ 
  [↑,↓]
Γ₂[↓,↑]

[yz^{2n}↓+iy^{2n}z↑+ixz^{2n}↓-ixy^{2n}↓-ix^{2n}z↑-x^{2n}y↓, -yz^{2n}↑-iy^{2n}z↓+ixz^{2n}↑-ixy^{2n}↑+ix^{2n}z↓+x^{2n}y↑]

Γ₂[z³↑+y³↑+x³↑, z³↓+y³↓+x³↓]
Γ₂[yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓, -yz²↑-iy²z↓+ixz²↑-ixy²↑+ix²z↓+x²y↑]

[yz³↓-y³z↓-ixz³↓+xy³↑+ix³z↓-x³y↑, yz³↑-y³z↑+ixz³↑-xy³↓-ix³z↑+x³y↓]
[-y²z³↑+iy³z²↓+x²z³↑-ix²y³↓-x³z²↓+x³y²↓, y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑]

[yz⁵↓-y⁵z↓-ixz⁵↓+xy⁵↑+ix⁵z↓-x⁵y↑, yz⁵↑-y⁵z↑+ixz⁵↑-xy⁵↓-ix⁵z↑+x⁵y↓]
[y²z⁴↑+y⁴z²↑+x²z⁴↑+x²y⁴↑+x⁴z²↑+x⁴y²↑, y²z⁴↓+y⁴z²↓+x²z⁴↓+x²y⁴↓+x⁴z²↓+x⁴y²↓]
╔════════════╗ 
║Pauli-Td-Γ₇:║ 
╚════════════╝ 
  [z↓+iy↑-x↑, z↑+iy↓+x↓]
Γ₂[z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑, z^{2n-1}↑+iy^{2n-1}↓+x^{2n-1}↓]

  [-yz↑+ixz↑+xy↓, yz↓+ixz↓+xy↑]
Γ₂[-yz↑+ixz↑+xy↓, yz↓+ixz↓+xy↑]

Γ₂[y²z³↑-iy³z²↓+ix²z³↑+ix²y³↑-ix³z²↓+x³y²↑, y²z³↓-iy³z²↑-ix²z³↓-ix²y³↓-ix³z²↑+x³y²↓]

[yz²↑-iy²z↓+ixz²↑+ixy²↑-ix²z↓+x²y↑, yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓]
[yz⁴↑-iy⁴z↓+ixz⁴↑+ixy⁴↑-ix⁴z↓+x⁴y↑, yz⁴↓-iy⁴z↑-ixz⁴↓-ixy⁴↓-ix⁴z↑+x⁴y↓]
[-yz³↑-y³z↑+ixz³↑+xy³↓+ix³z↑+x³y↓, yz³↓+y³z↓+ixz³↓+xy³↑+ix³z↓+x³y↑]
[-yz⁵↑-y⁵z↑+ixz⁵↑+xy⁵↓+ix⁵z↑+x⁵y↓, yz⁵↓+y⁵z↓+ixz⁵↓+xy⁵↑+ix⁵z↓+x⁵y↑]

[y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑, y²z³↑+iy³z²↓+x²z³↑+ix²y³↓+x³z²↓+x³y²↓]
[y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓, -y²z⁴↑+y⁴z²↑+x²z⁴↑-x²y⁴↑-x⁴z²↑+x⁴y²↑]

[-y³z³↑+ix³z³↑+x³y³↓, y³z³↓+ix³z³↓+x³y³↑]
╔════════════╗ 
║Pauli-Td-Γ₈:║ 
╚════════════╝ 
  [-yz↑+ixz↑-2xy↓, √3yz↓-√3ixz↓, -√3yz↑-√3ixz↑, yz↓+ixz↓-2xy↑]
Γ₂[-yz↑+ixz↑-2xy↓, √3yz↓-√3ixz↓, -√3yz↑-√3ixz↑, yz↓+ixz↓-2xy↑]

  [2/√3z^{2n-1}↓-i/√3y^{2n-1}↑+1/√3x^{2n-1}↑, iy^{2n-1}↓-x^{2n-1}↓, iy^{2n-1}↑+x^{2n-1}↑, 2/√3z^{2n-1}↑-i/√3y^{2n-1}↓-1/√3x^{2n-1}↓]

  [-y^{2n}↓+x^{2n}↓, -2/√3z^{2n}↑+1/√3y^{2n}↑+1/√3x^{2n}↑, 2/√3z^{2n}↓-1/√3y^{2n}↓-1/√3x^{2n}↓, y^{2n}↑-x^{2n}↑]
Γ₂[-y²↓+x²↓, -2/√3z²↑+1/√3y²↑+1/√3x²↑, 2/√3z²↓-1/√3y²↓-1/√3x²↓, y²↑-x²↑]

[2/√3yz^{2n}↑+i/√3y^{2n}z↓+2i/√3xz^{2n}↑-i/√3xy^{2n}↑+i/√3x^{2n}z↓-1/√3x^{2n}y↑, -iy^{2n}z↑-ixy^{2n}↓+ix^{2n}z↑-x^{2n}y↓, -iy^{2n}z↓+ixy^{2n}↑+ix^{2n}z↓-x^{2n}y↑, 2/√3yz^{2n}↓+i/√3y^{2n}z↑-2i/√3xz^{2n}↓+i/√3xy^{2n}↓+i/√3x^{2n}z↑-1/√3x^{2n}y↓]

[-yz^{2n-1}↑+ixz^{2n-1}↑-xy^{2n-1}↓-x^{2n-1}y↓, 1/√3yz^{2n-1}↓+2/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓+1/√3xy^{2n-1}↑-2i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑, -1/√3yz^{2n-1}↑-2/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑+1/√3xy^{2n-1}↓-2i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, yz^{2n-1}↓+ixz^{2n-1}↓-xy^{2n-1}↑-x^{2n-1}y↑]

[-i/√3yz^{2n}↑+2/√3y^{2n}z↓+1/√3xz^{2n}↑+1/√3xy^{2n}↑+2/√3x^{2n}z↓-i/√3x^{2n}y↑, iyz^{2n}↓-xz^{2n}↓-xy^{2n}↓+ix^{2n}y↓, iyz^{2n}↑+xz^{2n}↑+xy^{2n}↑+ix^{2n}y↑, -i/√3yz^{2n}↓+2/√3y^{2n}z↑-1/√3xz^{2n}↓-1/√3xy^{2n}↓+2/√3x^{2n}z↑-i/√3x^{2n}y↓]

[-i/√3yz^{2n}↑-1/√3y^{2n}z↓+1/√3xz^{2n}↑-2/√3xy^{2n}↑-1/√3x^{2n}z↓+2i/√3x^{2n}y↑, -iyz^{2n}↓-y^{2n}z↑+xz^{2n}↓+x^{2n}z↑, -iyz^{2n}↑-y^{2n}z↓-xz^{2n}↑+x^{2n}z↓, -i/√3yz^{2n}↓-1/√3y^{2n}z↑-1/√3xz^{2n}↓+2/√3xy^{2n}↓-1/√3x^{2n}z↑+2i/√3x^{2n}y↓]

[1/√3yz^{2n-1}↑-2/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑-1/√3xy^{2n-1}↓+2i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, yz^{2n-1}↓-ixz^{2n-1}↓-xy^{2n-1}↑+x^{2n-1}y↑, -yz^{2n-1}↑-ixz^{2n-1}↑-xy^{2n-1}↓+x^{2n-1}y↓, -1/√3yz^{2n-1}↓+2/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓-1/√3xy^{2n-1}↑+2i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑]

[1/√3yz^{2n-1}↑+1/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑+2/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑+2/√3x^{2n-1}y↓, -yz^{2n-1}↓-y^{2n-1}z↓+ixz^{2n-1}↓+ix^{2n-1}z↓, yz^{2n-1}↑+y^{2n-1}z↑+ixz^{2n-1}↑+ix^{2n-1}z↑, -1/√3yz^{2n-1}↓-1/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓+2/√3xy^{2n-1}↑-i/√3x^{2n-1}z↓+2/√3x^{2n-1}y↑]

[-2/√3yz^{2n-1}↑+1/√3y^{2n-1}z↑+2i/√3xz^{2n-1}↑-1/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, y^{2n-1}z↓+xy^{2n-1}↑-ix^{2n-1}z↓-x^{2n-1}y↑, -y^{2n-1}z↑+xy^{2n-1}↓-ix^{2n-1}z↑-x^{2n-1}y↓, 2/√3yz^{2n-1}↓-1/√3y^{2n-1}z↓+2i/√3xz^{2n-1}↓-1/√3xy^{2n-1}↑-i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑]

Γ₂[2/√3z^{2n-1}↓-i/√3y^{2n-1}↑+1/√3x^{2n-1}↑, iy^{2n-1}↓-x^{2n-1}↓, iy^{2n-1}↑+x^{2n-1}↑, 2/√3z^{2n-1}↑-i/√3y^{2n-1}↓-1/√3x^{2n-1}↓]
Γ₂[-iy²z↓-ixy²↑-ix²z↓-x²y↑, 2/√3yz²↓-i/√3y²z↑+2i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+1/√3x²y↓, 2/√3yz²↑-i/√3y²z↓-2i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+1/√3x²y↑, -iy²z↑+ixy²↓-ix²z↑-x²y↓]
Γ₂[iyz²↑-y²z↓-xz²↑-x²z↓, -i/√3yz²↓+1/√3y²z↑+1/√3xz²↓+2/√3xy²↓-1/√3x²z↑-2i/√3x²y↓, -i/√3yz²↑+1/√3y²z↓-1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-2i/√3x²y↑, iyz²↓-y²z↑+xz²↓-x²z↑]
Γ₂[2/√3yz²↑+i/√3y²z↓+2i/√3xz²↑-i/√3xy²↑+i/√3x²z↓-1/√3x²y↑, -iy²z↑-ixy²↓+ix²z↑-x²y↓, -iy²z↓+ixy²↑+ix²z↓-x²y↑, 2/√3yz²↓+i/√3y²z↑-2i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-1/√3x²y↓]
Γ₂[iyz²↑-xz²↑+xy²↑-ix²y↑, i/√3yz²↓+2/√3y²z↑-1/√3xz²↓+1/√3xy²↓-2/√3x²z↑-i/√3x²y↓, i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-1/√3xy²↑-2/√3x²z↓-i/√3x²y↑, iyz²↓+xz²↓-xy²↓-ix²y↓]
Γ₂[-i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+1/√3xy²↑+2/√3x²z↓-i/√3x²y↑, iyz²↓-xz²↓-xy²↓+ix²y↓, iyz²↑+xz²↑+xy²↑+ix²y↑, -i/√3yz²↓+2/√3y²z↑-1/√3xz²↓-1/√3xy²↓+2/√3x²z↑-i/√3x²y↓]
Γ₂[-i/√3yz²↑-1/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓+2i/√3x²y↑, -iyz²↓-y²z↑+xz²↓+x²z↑, -iyz²↑-y²z↓-xz²↑+x²z↓, -i/√3yz²↓-1/√3y²z↑-1/√3xz²↓+2/√3xy²↓-1/√3x²z↑+2i/√3x²y↓]

[-iy²z↓-ixy²↑-ix²z↓-x²y↑, 2/√3yz²↓-i/√3y²z↑+2i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+1/√3x²y↓, 2/√3yz²↑-i/√3y²z↓-2i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+1/√3x²y↑, -iy²z↑+ixy²↓-ix²z↑-x²y↓]
[iyz²↑-xz²↑+xy²↑-ix²y↑, i/√3yz²↓+2/√3y²z↑-1/√3xz²↓+1/√3xy²↓-2/√3x²z↑-i/√3x²y↓, i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-1/√3xy²↑-2/√3x²z↓-i/√3x²y↑, iyz²↓+xz²↓-xy²↓-ix²y↓]

[-yz³↑+y³z↑+ixz³↑-ix³z↑, -1/√3yz³↓+1/√3y³z↓+i/√3xz³↓+2/√3xy³↑-i/√3x³z↓-2/√3x³y↑, 1/√3yz³↑-1/√3y³z↑+i/√3xz³↑+2/√3xy³↓-i/√3x³z↑-2/√3x³y↓, yz³↓-y³z↓+ixz³↓-ix³z↓]

[iyz²↑-y²z↓-xz²↑-x²z↓, -i/√3yz²↓+1/√3y²z↑+1/√3xz²↓+2/√3xy²↓-1/√3x²z↑-2i/√3x²y↓, -i/√3yz²↑+1/√3y²z↓-1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-2i/√3x²y↑, iyz²↓-y²z↑+xz²↓-x²z↑]
[-y³z↑-xy³↓+ix³z↑-x³y↓, 2/√3yz³↓+1/√3y³z↓-2i/√3xz³↓-1/√3xy³↑-i/√3x³z↓+1/√3x³y↑, -2/√3yz³↑-1/√3y³z↑-2i/√3xz³↑-1/√3xy³↓-i/√3x³z↑+1/√3x³y↓, y³z↓-xy³↑+ix³z↓-x³y↑]

[-y²z²↓+x²z²↓, -1/√3y²z²↑-1/√3x²z²↑+2/√3x²y²↑, 1/√3y²z²↓+1/√3x²z²↓-2/√3x²y²↓, y²z²↑-x²z²↑]
[-iy⁴z↓-ixy⁴↑-ix⁴z↓-x⁴y↑, 2/√3yz⁴↓-i/√3y⁴z↑+2i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑+1/√3x⁴y↓, 2/√3yz⁴↑-i/√3y⁴z↓-2i/√3xz⁴↑-i/√3xy⁴↑+i/√3x⁴z↓+1/√3x⁴y↑, -iy⁴z↑+ixy⁴↓-ix⁴z↑-x⁴y↓]
[iyz⁴↑-xz⁴↑+xy⁴↑-ix⁴y↑, i/√3yz⁴↓+2/√3y⁴z↑-1/√3xz⁴↓+1/√3xy⁴↓-2/√3x⁴z↑-i/√3x⁴y↓, i/√3yz⁴↑+2/√3y⁴z↓+1/√3xz⁴↑-1/√3xy⁴↑-2/√3x⁴z↓-i/√3x⁴y↑, iyz⁴↓+xz⁴↓-xy⁴↓-ix⁴y↓]
[iyz⁴↑-y⁴z↓-xz⁴↑-x⁴z↓, -i/√3yz⁴↓+1/√3y⁴z↑+1/√3xz⁴↓+2/√3xy⁴↓-1/√3x⁴z↑-2i/√3x⁴y↓, -i/√3yz⁴↑+1/√3y⁴z↓-1/√3xz⁴↑-2/√3xy⁴↑-1/√3x⁴z↓-2i/√3x⁴y↑, iyz⁴↓-y⁴z↑+xz⁴↓-x⁴z↑]
[iy³z²↑-ix²y³↑-x³z²↑+x³y²↑, 2/√3y²z³↑+i/√3y³z²↓-2/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓+1/√3x³y²↓, 2/√3y²z³↓+i/√3y³z²↑-2/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-1/√3x³y²↑, iy³z²↓-ix²y³↓+x³z²↓-x³y²↓]

[2/√3y²z³↓-i/√3y³z²↑+2/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+1/√3x³y²↑, iy³z²↓+ix²y³↓-x³z²↓-x³y²↓, iy³z²↑+ix²y³↑+x³z²↑+x³y²↑, 2/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓-1/√3x³y²↓]

[i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓-1/√3x²y³↑+2i/√3x³z²↑-i/√3x³y²↑, -iy²z³↑+ix²z³↑-x²y³↓-ix³y²↓, -iy²z³↓+ix²z³↓-x²y³↑+ix³y²↑, i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-1/√3x²y³↓-2i/√3x³z²↓+i/√3x³y²↓]
[i/√3y²z³↓-1/√3y³z²↑+i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑+2i/√3x³y²↑, iy²z³↑-y³z²↓-ix²z³↑-ix³z²↓, iy²z³↓-y³z²↑-ix²z³↓+ix³z²↑, i/√3y²z³↑-1/√3y³z²↓+i/√3x²z³↑+2/√3x²y³↓+i/√3x³z²↓-2i/√3x³y²↓]

[-iy²z³↓-ix²z³↓-x²y³↑-ix³y²↑, -i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑+1/√3x²y³↓+2i/√3x³z²↓+i/√3x³y²↓, -i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓+1/√3x²y³↑-2i/√3x³z²↑-i/√3x³y²↑, -iy²z³↑-ix²z³↑-x²y³↓+ix³y²↓]

[-1/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓, y²z⁴↑-y⁴z²↑+x²z⁴↑-x⁴z²↑, -y²z⁴↓+y⁴z²↓-x²z⁴↓+x⁴z²↓, 1/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑]
[1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, y²z⁴↑+x²z⁴↑-x²y⁴↑-x⁴y²↑, -y²z⁴↓-x²z⁴↓+x²y⁴↓+x⁴y²↓, -1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑]
[2/√3y²z⁴↓+1/√3y⁴z²↓-2/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+1/√3x⁴y²↓, y⁴z²↑-x²y⁴↑+x⁴z²↑-x⁴y²↑, -y⁴z²↓+x²y⁴↓-x⁴z²↓+x⁴y²↓, -2/√3y²z⁴↑-1/√3y⁴z²↑+2/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑-1/√3x⁴y²↑]

[-iy²z³↓-y³z²↑-ix²z³↓-ix³z²↑, i/√3y²z³↑+1/√3y³z²↓-i/√3x²z³↑+2/√3x²y³↓+i/√3x³z²↓+2i/√3x³y²↓, i/√3y²z³↓+1/√3y³z²↑-i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑-2i/√3x³y²↑, -iy²z³↑-y³z²↓-ix²z³↑+ix³z²↓]
[-y⁵z↑-xy⁵↓+ix⁵z↑-x⁵y↓, 2/√3yz⁵↓+1/√3y⁵z↓-2i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓+1/√3x⁵y↑, -2/√3yz⁵↑-1/√3y⁵z↑-2i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑+1/√3x⁵y↓, y⁵z↓-xy⁵↑+ix⁵z↓-x⁵y↑]
[-yz⁵↑+y⁵z↑+ixz⁵↑-ix⁵z↑, -1/√3yz⁵↓+1/√3y⁵z↓+i/√3xz⁵↓+2/√3xy⁵↑-i/√3x⁵z↓-2/√3x⁵y↑, 1/√3yz⁵↑-1/√3y⁵z↑+i/√3xz⁵↑+2/√3xy⁵↓-i/√3x⁵z↑-2/√3x⁵y↓, yz⁵↓-y⁵z↓+ixz⁵↓-ix⁵z↓]
[-y²z⁴↓+x²z⁴↓+x²y⁴↓-x⁴y²↓, 1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+1/√3x²y⁴↑-2/√3x⁴z²↑+1/√3x⁴y²↑, -1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, y²z⁴↑-x²z⁴↑-x²y⁴↑+x⁴y²↑]
[-y⁴z²↓-x²y⁴↓+x⁴z²↓+x⁴y²↓, -2/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+1/√3x⁴y²↑, 2/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, y⁴z²↑+x²y⁴↑-x⁴z²↑-x⁴y²↑]
[y²z⁴↓+y⁴z²↓-x²z⁴↓-x⁴z²↓, 1/√3y²z⁴↑+1/√3y⁴z²↑+1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑-2/√3x⁴y²↑, -1/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, -y²z⁴↑-y⁴z²↑+x²z⁴↑+x⁴z²↑]
[-y³z³↑+ix³z³↑-2x³y³↓, √3y³z³↓-√3ix³z³↓, -√3y³z³↑-√3ix³z³↑, y³z³↓+ix³z³↓-2x³y³↑]
╔═════════════╗ 
║Cartan-Td-Γ₆:║ 
╚═════════════╝ 
  [↑,↓]
Γ₂[↑,↓]

  [yz^{2n}↓+iy^{2n}z↑+ixz^{2n}↓-ixy^{2n}↓-ix^{2n}z↑-x^{2n}y↓, -yz^{2n}↑-iy^{2n}z↓+ixz^{2n}↑-ixy^{2n}↑+ix^{2n}z↓+x^{2n}y↑]
Γ₂[yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓, -yz²↑-iy²z↓+ixz²↑-ixy²↑+ix²z↓+x²y↑]

[yz^{2n-1}↓-y^{2n-1}z↓-ixz^{2n-1}↓+xy^{2n-1}↑+ix^{2n-1}z↓-x^{2n-1}y↑, yz^{2n-1}↑-y^{2n-1}z↑+ixz^{2n-1}↑-xy^{2n-1}↓-ix^{2n-1}z↑+x^{2n-1}y↓]

[-y²z³↑+iy³z²↓+x²z³↑-ix²y³↓-x³z²↓+x³y²↓, y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑]
[y²z⁴↑+y⁴z²↑+x²z⁴↑+x²y⁴↑+x⁴z²↑+x⁴y²↑, y²z⁴↓+y⁴z²↓+x²z⁴↓+x²y⁴↓+x⁴z²↓+x⁴y²↓]
╔═════════════╗ 
║Cartan-Td-Γ₇:║ 
╚═════════════╝ 
  [z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑, -z^{2n-1}↑-iy^{2n-1}↓-x^{2n-1}↓]
Γ₂[z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑, -z^{2n-1}↑-iy^{2n-1}↓-x^{2n-1}↓]
  [(yz)^{2n-1}↑-i(xz)^{2n-1}↑-x^{2n-1}y^{2n-1}↓, (yz)^{2n-1}↓+i(xz)^{2n-1}↓+x^{2n-1}y^{2n-1}↑]
Γ₂[yz↑-ixz↑-xy↓, yz↓+ixz↓+xy↑]

  [-yz^{2n}↑+iy^{2n}z↓-ixz^{2n}↑-ixy^{2n}↑+ix^{2n}z↓-x^{2n}y↑, yz^{2n}↓-iy^{2n}z↑-ixz^{2n}↓-ixy^{2n}↓-ix^{2n}z↑+x^{2n}y↓]
Γ₂[-yz²↑+iy²z↓-ixz²↑-ixy²↑+ix²z↓-x²y↑, yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓]

[yz^{2n-1}↑+y^{2n-1}z↑-ixz^{2n-1}↑-xy^{2n-1}↓-ix^{2n-1}z↑-x^{2n-1}y↓, yz^{2n-1}↓+y^{2n-1}z↓+ixz^{2n-1}↓+xy^{2n-1}↑+ix^{2n-1}z↓+x^{2n-1}y↑]

[y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑, -y²z³↑-iy³z²↓-x²z³↑-ix²y³↓-x³z²↓-x³y²↓]
[y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓, y²z⁴↑-y⁴z²↑-x²z⁴↑+x²y⁴↑+x⁴z²↑-x⁴y²↑]
╔═════════════╗ 
║Cartan-Td-Γ₈:║ 
╚═════════════╝ 
  [√3z^{2n-1}↓+√3x^{2n-1}↑, -√3z^{2n-1}↑+√3x^{2n-1}↓, iz^{2n-1}↓+2y^{2n-1}↑-ix^{2n-1}↑, iz^{2n-1}↑+2y^{2n-1}↓+ix^{2n-1}↓]
Γ₂[√3z^{2n-1}↓+√3x^{2n-1}↑, -√3z^{2n-1}↑+√3x^{2n-1}↓, iz^{2n-1}↓+2y^{2n-1}↑-ix^{2n-1}↑, iz^{2n-1}↑+2y^{2n-1}↓+ix^{2n-1}↓]

[1/√3z^{2n}↓-2/√3y^{2n}↓+1/√3x^{2n}↓, 1/√3z^{2n}↑-2/√3y^{2n}↑+1/√3x^{2n}↑, -iz^{2n}↓+ix^{2n}↓, iz^{2n}↑-ix^{2n}↑]

[y²z^{2n-1}↓+x²z^{2n-1}↓+x^{2n-1}z²↑+x^{2n-1}y²↑, -y²z^{2n-1}↑-x²z^{2n-1}↑+x^{2n-1}z²↓+x^{2n-1}y²↓,
i/√3y²z^{2n-1}↓+2/√3y^{2n-1}z²↑+i/√3x²z^{2n-1}↓+2/√3x²y^{2n-1}↑-i/√3x^{2n-1}z²↑-i/√3x^{2n-1}y²↑,
i/√3y²z^{2n-1}↑+2/√3y^{2n-1}z²↓+i/√3x²z^{2n-1}↑+2/√3x²y^{2n-1}↓+i/√3x^{2n-1}z²↓+i/√3x^{2n-1}y²↓]

  [√3yz↑+√3xy↓, √3yz↓-√3xy↑, -iyz↑+2xz↑+ixy↓, iyz↓+2xz↓+ixy↑]
Γ₂[√3yz↑+√3xy↓, √3yz↓-√3xy↑, -iyz↑+2xz↑+ixy↓, iyz↓+2xz↓+ixy↑]

[-yz^{2n}↑-ixz^{2n}↑-ix^{2n}z↓+x^{2n}y↑, yz^{2n}↓-ixz^{2n}↓+ix^{2n}z↑-x^{2n}y↓, -i/√3yz^{2n}↑+2/√3y^{2n}z↓+1/√3xz^{2n}↑-2/√3xy^{2n}↑-1/√3x^{2n}z↓-i/√3x^{2n}y↑, -i/√3yz^{2n}↓+2/√3y^{2n}z↑-1/√3xz^{2n}↓+2/√3xy^{2n}↓-1/√3x^{2n}z↑-i/√3x^{2n}y↓]

[i/√3yz^{2n}↑+2/√3y^{2n}z↓+1/√3xz^{2n}↑+2/√3xy^{2n}↑+1/√3x^{2n}z↓-i/√3x^{2n}y↑, -i/√3yz^{2n}↓-2/√3y^{2n}z↑+1/√3xz^{2n}↓+2/√3xy^{2n}↓-1/√3x^{2n}z↑+i/√3x^{2n}y↓, yz^{2n}↑-ixz^{2n}↑+ix^{2n}z↓+x^{2n}y↑, yz^{2n}↓+ixz^{2n}↓+ix^{2n}z↑+x^{2n}y↓]

[-2/√3yz^{2n}↑+i/√3y^{2n}z↓-i/√3xz^{2n}↑+i/√3xy^{2n}↑-i/√3x^{2n}z↓+2/√3x^{2n}y↑, 2/√3yz^{2n}↓-i/√3y^{2n}z↑-i/√3xz^{2n}↓+i/√3xy^{2n}↓+i/√3x^{2n}z↑-2/√3x^{2n}y↓, y^{2n}z↓+xz^{2n}↑-xy^{2n}↑-x^{2n}z↓, y^{2n}z↑-xz^{2n}↓+xy^{2n}↓-x^{2n}z↑]

[yz^{2n-1}↑+y^{2n-1}z↑+xy^{2n-1}↓+x^{2n-1}y↓, yz^{2n-1}↓+y^{2n-1}z↓-xy^{2n-1}↑-x^{2n-1}y↑, -i/√3yz^{2n-1}↑-i/√3y^{2n-1}z↑+2/√3xz^{2n-1}↑+i/√3xy^{2n-1}↓+2/√3x^{2n-1}z↑+i/√3x^{2n-1}y↓, i/√3yz^{2n-1}↓+i/√3y^{2n-1}z↓+2/√3xz^{2n-1}↓+i/√3xy^{2n-1}↑+2/√3x^{2n-1}z↓+i/√3x^{2n-1}y↑]

[yz^{2n}↑-iy^{2n}z↓-ixy^{2n}↑-x^{2n}y↑, -yz^{2n}↓+iy^{2n}z↑-ixy^{2n}↓+x^{2n}y↓, -i/√3yz^{2n}↑-1/√3y^{2n}z↓-2/√3xz^{2n}↑+1/√3xy^{2n}↑+2/√3x^{2n}z↓-i/√3x^{2n}y↑, -i/√3yz^{2n}↓-1/√3y^{2n}z↑+2/√3xz^{2n}↓-1/√3xy^{2n}↓+2/√3x^{2n}z↑-i/√3x^{2n}y↓]

[-iyz^{2n-1}↑-xz^{2n-1}↑+x^{2n-1}z↑-ix^{2n-1}y↓, -iyz^{2n-1}↓+xz^{2n-1}↓-x^{2n-1}z↓+ix^{2n-1}y↑, 1/√3yz^{2n-1}↑-2/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑+2/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, -1/√3yz^{2n-1}↓+2/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓+2/√3xy^{2n-1}↑-i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑]

[1/√3yz^{2n-1}↑+2/√3y^{2n-1}z↑+i/√3xz^{2n-1}↑+2/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑+1/√3x^{2n-1}y↓, 1/√3yz^{2n-1}↓+2/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓-2/√3xy^{2n-1}↑+i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑, -iyz^{2n-1}↑+xz^{2n-1}↑+x^{2n-1}z↑+ix^{2n-1}y↓, iyz^{2n-1}↓+xz^{2n-1}↓+x^{2n-1}z↓+ix^{2n-1}y↑]

[-i/√3yz^{2n}↑+1/√3y^{2n}z↓+2/√3xz^{2n}↑+1/√3xy^{2n}↑+2/√3x^{2n}z↓+i/√3x^{2n}y↑, i/√3yz^{2n}↓-1/√3y^{2n}z↑+2/√3xz^{2n}↓+1/√3xy^{2n}↓-2/√3x^{2n}z↑-i/√3x^{2n}y↓, yz^{2n}↑+iy^{2n}z↓-ixy^{2n}↑+x^{2n}y↑, yz^{2n}↓+iy^{2n}z↑+ixy^{2n}↓+x^{2n}y↓]

[y⁴z↓+xz⁴↑+xy⁴↑+x⁴z↓, -y⁴z↑+xz⁴↓+xy⁴↓-x⁴z↑, 2/√3yz⁴↑+i/√3y⁴z↓-i/√3xz⁴↑-i/√3xy⁴↑+i/√3x⁴z↓+2/√3x⁴y↑, 2/√3yz⁴↓+i/√3y⁴z↑+i/√3xz⁴↓+i/√3xy⁴↓+i/√3x⁴z↑+2/√3x⁴y↓]
[1/√3z⁶↓-2/√3y⁶↓+1/√3x⁶↓, 1/√3z⁶↑-2/√3y⁶↑+1/√3x⁶↑, -iz⁶↓+ix⁶↓, iz⁶↑-ix⁶↑]

[-i/√3yz³↑+i/√3y³z↑-2/√3xz³↑+i/√3xy³↓+2/√3x³z↑-i/√3x³y↓, -i/√3yz³↓+i/√3y³z↓+2/√3xz³↓-i/√3xy³↑-2/√3x³z↓+i/√3x³y↑, yz³↑-y³z↑+xy³↓-x³y↓, -yz³↓+y³z↓+xy³↑-x³y↑]

[1/√3y²z²↓-2/√3x²z²↓+1/√3x²y²↓, 1/√3y²z²↑-2/√3x²z²↑+1/√3x²y²↑, iy²z²↓-ix²y²↓, -iy²z²↑+ix²y²↑]
[1/√3y²z³↓-i/√3y³z²↑+2/√3x²z³↓+i/√3x²y³↑+2/√3x³z²↑+1/√3x³y²↑, -1/√3y²z³↑+i/√3y³z²↓-2/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓+1/√3x³y²↓, iy²z³↓+y³z²↑+x²y³↑-ix³y²↑, iy²z³↑+y³z²↓+x²y³↓+ix³y²↓]

[2/√3yz³↑+1/√3y³z↑-i/√3xz³↑+1/√3xy³↓+i/√3x³z↑+2/√3x³y↓, 2/√3yz³↓+1/√3y³z↓+i/√3xz³↓-1/√3xy³↑-i/√3x³z↓-2/√3x³y↑, -iy³z↑+xz³↑+ixy³↓+x³z↑, iy³z↓+xz³↓+ixy³↑+x³z↓]
[2/√3y²z³↓+i/√3y³z²↑+1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+2/√3x³y²↑, -2/√3y²z³↑-i/√3y³z²↓-1/√3x²z³↑+i/√3x²y³↓+1/√3x³z²↓+2/√3x³y²↓, y³z²↑+ix²z³↓+x²y³↑-ix³z²↑, y³z²↓+ix²z³↑+x²y³↓+ix³z²↓]
[2/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, 2/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑-1/√3x²y⁴↑-1/√3x⁴z²↑+2/√3x⁴y²↑, iy⁴z²↓-ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, -iy⁴z²↑+ix²z⁴↑+ix²y⁴↑-ix⁴z²↑]

[-iy³z↑+xz³↑-ixy³↓-x³z↑, -iy³z↓-xz³↓+ixy³↑+x³z↓, -2/√3yz³↑+1/√3y³z↑-i/√3xz³↑-1/√3xy³↓-i/√3x³z↑+2/√3x³y↓, 2/√3yz³↓-1/√3y³z↓-i/√3xz³↓-1/√3xy³↑-i/√3x³z↓+2/√3x³y↑]

[-iy²z³↓+y³z²↑-x²y³↑-ix³y²↑, iy²z³↑-y³z²↓+x²y³↓-ix³y²↓, -1/√3y²z³↓-i/√3y³z²↑+2/√3x²z³↓-i/√3x²y³↑-2/√3x³z²↑+1/√3x³y²↑, -1/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓-1/√3x³y²↓]
[i/√3y²z³↓-2/√3y³z²↑-i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑+i/√3x³y²↑, -i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-2/√3x²y³↓-i/√3x³z²↓+i/√3x³y²↓, y²z³↓-x²z³↓+x³z²↑-x³y²↑, y²z³↑-x²z³↑-x³z²↓+x³y²↓]
[-y³z²↑-ix²z³↓+x²y³↑-ix³z²↑, y³z²↓+ix²z³↑-x²y³↓-ix³z²↓, 2/√3y²z³↓-i/√3y³z²↑-1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-2/√3x³y²↑, 2/√3y²z³↑-i/√3y³z²↓-1/√3x²z³↑-i/√3x²y³↓-1/√3x³z²↓+2/√3x³y²↓]
[2/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑+1/√3xy⁵↓+i/√3x⁵z↑+2/√3x⁵y↓, 2/√3yz⁵↓+1/√3y⁵z↓+i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓-2/√3x⁵y↑, -iy⁵z↑+xz⁵↑+ixy⁵↓+x⁵z↑, iy⁵z↓+xz⁵↓+ixy⁵↑+x⁵z↓]
[-i/√3yz⁵↑+i/√3y⁵z↑-2/√3xz⁵↑+i/√3xy⁵↓+2/√3x⁵z↑-i/√3x⁵y↓, -i/√3yz⁵↓+i/√3y⁵z↓+2/√3xz⁵↓-i/√3xy⁵↑-2/√3x⁵z↓+i/√3x⁵y↑, yz⁵↑-y⁵z↑+xy⁵↓-x⁵y↓, -yz⁵↓+y⁵z↓+xy⁵↑-x⁵y↑]
[-iy⁵z↑+xz⁵↑-ixy⁵↓-x⁵z↑, -iy⁵z↓-xz⁵↓+ixy⁵↑+x⁵z↓, -2/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑+2/√3x⁵y↓, 2/√3yz⁵↓-1/√3y⁵z↓-i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓+2/√3x⁵y↑]
[-1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, -1/√3y²z⁴↑+2/√3y⁴z²↑-1/√3x²z⁴↑+2/√3x²y⁴↑-1/√3x⁴z²↑-1/√3x⁴y²↑, iy²z⁴↓+ix²z⁴↓-ix⁴z²↓-ix⁴y²↓, -iy²z⁴↑-ix²z⁴↑+ix⁴z²↑+ix⁴y²↑]
[-1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, -1/√3y²z⁴↑-1/√3y⁴z²↑+2/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑-1/√3x⁴y²↑, -iy²z⁴↓-iy⁴z²↓+ix²y⁴↓+ix⁴y²↓, iy²z⁴↑+iy⁴z²↑-ix²y⁴↑-ix⁴y²↑]
[-iy²z⁴↓+ix²z⁴↓+ix⁴z²↓-ix⁴y²↓, -iy²z⁴↑+ix²z⁴↑+ix⁴z²↑-ix⁴y²↑, 1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-2/√3x²y⁴↓+1/√3x⁴z²↓-1/√3x⁴y²↓, -1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+2/√3x²y⁴↑-1/√3x⁴z²↑+1/√3x⁴y²↑]
[iy²z⁴↓-iy⁴z²↓-ix²y⁴↓+ix⁴y²↓, iy²z⁴↑-iy⁴z²↑-ix²y⁴↑+ix⁴y²↑, 1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, -1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑]
[-iy⁴z²↓+ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, -iy⁴z²↑+ix²z⁴↑-ix²y⁴↑+ix⁴z²↑, 2/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓, -2/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑]
[√3y³z³↑+√3x³y³↓, √3y³z³↓-√3x³y³↑, -iy³z³↑+2x³z³↑+ix³y³↓, iy³z³↓+2x³z³↓+ix³y³↑]

Γ₂[1/√3z²↓-2/√3y²↓+1/√3x²↓, 1/√3z²↑-2/√3y²↑+1/√3x²↑, -iz²↓+ix²↓, iz²↑-ix²↑]
Γ₂[yz²↑-iy²z↓-ixy²↑-x²y↑, -yz²↓+iy²z↑-ixy²↓+x²y↓, -i/√3yz²↑-1/√3y²z↓-2/√3xz²↑+1/√3xy²↑+2/√3x²z↓-i/√3x²y↑, -i/√3yz²↓-1/√3y²z↑+2/√3xz²↓-1/√3xy²↓+2/√3x²z↑-i/√3x²y↓]
Γ₂[-yz²↑-ixz²↑-ix²z↓+x²y↑, yz²↓-ixz²↓+ix²z↑-x²y↓, -i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-i/√3x²y↑, -i/√3yz²↓+2/√3y²z↑-1/√3xz²↓+2/√3xy²↓-1/√3x²z↑-i/√3x²y↓]
Γ₂[-2/√3yz²↑+i/√3y²z↓-i/√3xz²↑+i/√3xy²↑-i/√3x²z↓+2/√3x²y↑, 2/√3yz²↓-i/√3y²z↑-i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-2/√3x²y↓, y²z↓+xz²↑-xy²↑-x²z↓, y²z↑-xz²↓+xy²↓-x²z↑]
Γ₂[i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+2/√3xy²↑+1/√3x²z↓-i/√3x²y↑, -i/√3yz²↓-2/√3y²z↑+1/√3xz²↓+2/√3xy²↓-1/√3x²z↑+i/√3x²y↓, yz²↑-ixz²↑+ix²z↓+x²y↑, yz²↓+ixz²↓+ix²z↑+x²y↓]
Γ₂[-i/√3yz²↑+1/√3y²z↓+2/√3xz²↑+1/√3xy²↑+2/√3x²z↓+i/√3x²y↑, i/√3yz²↓-1/√3y²z↑+2/√3xz²↓+1/√3xy²↓-2/√3x²z↑-i/√3x²y↓, yz²↑+iy²z↓-ixy²↑+x²y↑, yz²↓+iy²z↑+ixy²↓+x²y↓]
Γ₂[y²z↓+xz²↑+xy²↑+x²z↓, -y²z↑+xz²↓+xy²↓-x²z↑, 2/√3yz²↑+i/√3y²z↓-i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+2/√3x²y↑, 2/√3yz²↓+i/√3y²z↑+i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+2/√3x²y↓]
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₆⁺:║ 
╚═══════════════════╝ 
  [↑,↓]
  [yz^{2n-1}↓-y^{2n-1}z↓-ixz^{2n-1}↓+xy^{2n-1}↑+ix^{2n-1}z↓-x^{2n-1}y↑, yz^{2n-1}↑-y^{2n-1}z↑+ixz^{2n-1}↑-xy^{2n-1}↓-ix^{2n-1}z↑+x^{2n-1}y↓]
  [y²z⁴↑+y⁴z²↑+x²z⁴↑+x²y⁴↑+x⁴z²↑+x⁴y²↑, y²z⁴↓+y⁴z²↓+x²z⁴↓+x²y⁴↓+x⁴z²↓+x⁴y²↓]
Γ₂[yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓, -yz²↑-iy²z↓+ixz²↑-ixy²↑+ix²z↓+x²y↑]
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₆⁻:║ 
╚═══════════════════╝ 
[z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑, -z^{2n-1}↑-iy^{2n-1}↓-x^{2n-1}↓]

[-yz^{2n}↑+iy^{2n}z↓-ixz^{2n}↑-ixy^{2n}↑+ix^{2n}z↓-x^{2n}y↑, yz^{2n}↓-iy^{2n}z↑-ixz^{2n}↓-ixy^{2n}↓-ix^{2n}z↑+x^{2n}y↓]	

Γ₂[yz↑-ixz↑-xy↓, yz↓+ixz↓+xy↑]

[y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑, -y²z³↑-iy³z²↓-x²z³↑-ix²y³↓-x³z²↓-x³y²↓]
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₇⁺:║ 
╚═══════════════════╝ 
[(yz)^{2n-1}↓+i(xz)^{2n-1}↓+(xy)^{2n-1}↑, -(yz)^{2n-1}↑+i(xz)^{2n-1}↑+(xy)^{2n-1}↓]

[yz^{2n-1}↓+y^{2n-1}z↓+ixz^{2n-1}↓+xy^{2n-1}↑+ix^{2n-1}z↓+x^{2n-1}y↑, -yz^{2n-1}↑-y^{2n-1}z↑+ixz^{2n-1}↑+xy^{2n-1}↓+ix^{2n-1}z↑+x^{2n-1}y↓]

Γ₂[z^{2n-1}↑+iy^{2n-1}↓+x^{2n-1}↓, z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑]

Γ₂[yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓, yz²↑-iy²z↓+ixz²↑+ixy²↑-ix²z↓+x²y↑]

[-y²z⁴↑+y⁴z²↑+x²z⁴↑-x²y⁴↑-x⁴z²↑+x⁴y²↑, y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓]
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₇⁻:║ 
╚═══════════════════╝ 
Γ₂[↓,↑]
[-yz^{2n}↑-iy^{2n}z↓+ixz^{2n}↑-ixy^{2n}↑+ix^{2n}z↓+x^{2n}y↑, yz^{2n}↓+iy^{2n}z↑+ixz^{2n}↓-ixy^{2n}↓-ix^{2n}z↑-x^{2n}y↓]
[y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑, -y²z³↑+iy³z²↓+x²z³↑-ix²y³↓-x³z²↓+x³y²↓]
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₈⁺:║ 
╚═══════════════════╝ 
[-1/√3z^{2n}↑+2/√3y^{2n}↑-1/√3x^{2n}↑, 1/√3z^{2n}↓-2/√3y^{2n}↓+1/√3x^{2n}↓, -iz^{2n}↓+ix^{2n}↓, iz^{2n}↑-ix^{2n}↑]

Γ₂[√3z^{2n-1}↑-√3x^{2n-1}↓, √3z^{2n-1}↓+√3x^{2n-1}↑, iz^{2n-1}↓+2y^{2n-1}↑-ix^{2n-1}↑, iz^{2n-1}↑+2y^{2n-1}↓+ix^{2n-1}↓]

[iyz^{2n-1}↓-xz^{2n-1}↓+x^{2n-1}z↓-ix^{2n-1}y↑, -iyz^{2n-1}↑-xz^{2n-1}↑+x^{2n-1}z↑-ix^{2n-1}y↓, 1/√3yz^{2n-1}↑-2/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑+2/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, -1/√3yz^{2n-1}↓+2/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓+2/√3xy^{2n-1}↑-i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑]

[-yz^{2n-1}↓-y^{2n-1}z↓+xy^{2n-1}↑+x^{2n-1}y↑,
yz^{2n-1}↑+y^{2n-1}z↑+xy^{2n-1}↓+x^{2n-1}y↓,-i/√3yz^{2n-1}↑-i/√3y^{2n-1}z↑+2/√3xz^{2n-1}↑+i/√3xy^{2n-1}↓+2/√3x^{2n-1}z↑+i/√3x^{2n-1}y↓,  
i/√3yz^{2n-1}↓+i/√3y^{2n-1}z↓+2/√3xz^{2n-1}↓+i/√3xy^{2n-1}↑+2/√3x^{2n-1}z↓+i/√3x^{2n-1}y↑]

[1/√3yz^{2n-1}↓+2/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓-2/√3xy^{2n-1}↑+i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑, -1/√3yz^{2n-1}↑-2/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑-2/√3xy^{2n-1}↓+i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, iyz^{2n-1}↑-xz^{2n-1}↑-x^{2n-1}z↑-ix^{2n-1}y↓, -iyz^{2n-1}↓-xz^{2n-1}↓-x^{2n-1}z↓-ix^{2n-1}y↑]

[-i/√3yz^{2n-1}↓+i/√3y^{2n-1}z↓+2/√3xz^{2n-1}↓-i/√3xy^{2n-1}↑-2/√3x^{2n-1}z↓+i/√3x^{2n-1}y↑, i/√3yz^{2n-1}↑-i/√3y^{2n-1}z↑+2/√3xz^{2n-1}↑-i/√3xy^{2n-1}↓-2/√3x^{2n-1}z↑+i/√3x^{2n-1}y↓, -yz^{2n-1}↑+y^{2n-1}z↑-xy^{2n-1}↓+x^{2n-1}y↓, yz^{2n-1}↓-y^{2n-1}z↓-xy^{2n-1}↑+x^{2n-1}y↑]

Γ₂[√3y³z³↓-√3x³y³↑, -√3y³z³↑-√3x³y³↓, iy³z³↑-2x³z³↑-ix³y³↓, -iy³z³↓-2x³z³↓-ix³y³↑]
Γ₂[yz²↓-iy²z↑+ixy²↓-x²y↓, yz²↑-iy²z↓-ixy²↑-x²y↑, -i/√3yz²↑-1/√3y²z↓-2/√3xz²↑+1/√3xy²↑+2/√3x²z↓-i/√3x²y↑, -i/√3yz²↓-1/√3y²z↑+2/√3xz²↓-1/√3xy²↓+2/√3x²z↑-i/√3x²y↓]
Γ₂[-yz²↓+ixz²↓-ix²z↑+x²y↓, -yz²↑-ixz²↑-ix²z↓+x²y↑, -i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-i/√3x²y↑, -i/√3yz²↓+2/√3y²z↑-1/√3xz²↓+2/√3xy²↓-1/√3x²z↑-i/√3x²y↓]
Γ₂[2/√3yz²↓-i/√3y²z↑-i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-2/√3x²y↓, 2/√3yz²↑-i/√3y²z↓+i/√3xz²↑-i/√3xy²↑+i/√3x²z↓-2/√3x²y↑, -y²z↓-xz²↑+xy²↑+x²z↓, -y²z↑+xz²↓-xy²↓+x²z↑]
Γ₂[i/√3yz²↓-1/√3y²z↑+2/√3xz²↓+1/√3xy²↓-2/√3x²z↑-i/√3x²y↓, i/√3yz²↑-1/√3y²z↓-2/√3xz²↑-1/√3xy²↑-2/√3x²z↓-i/√3x²y↑, -yz²↑-iy²z↓+ixy²↑-x²y↑,  -yz²↓-iy²z↑-ixy²↓-x²y↓]
Γ₂[i/√3yz²↓+2/√3y²z↑-1/√3xz²↓-2/√3xy²↓+1/√3x²z↑-i/√3x²y↓, i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+2/√3xy²↑+1/√3x²z↓-i/√3x²y↑, yz²↑-ixz²↑+ix²z↓+x²y↑, yz²↓+ixz²↓+ix²z↑+x²y↓]
Γ₂[y²z↑-xz²↓-xy²↓+x²z↑, y²z↓+xz²↑+xy²↑+x²z↓,  +2/√3yz²↑+i/√3y²z↓-i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+2/√3x²y↑,  +2/√3yz²↓+i/√3y²z↑+i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+2/√3x²y↓]

[√3yz↓-√3xy↑, -√3yz↑-√3xy↓, iyz↑-2xz↑-ixy↓, -iyz↓-2xz↓-ixy↑]

[-1/√3y²z²↑+2/√3x²z²↑-1/√3x²y²↑, 1/√3y²z²↓-2/√3x²z²↓+1/√3x²y²↓, iy²z²↓-ix²y²↓, -iy²z²↑+ix²y²↑]
[2/√3yz³↓+1/√3y³z↓+i/√3xz³↓-1/√3xy³↑-i/√3x³z↓-2/√3x³y↑, -2/√3yz³↑-1/√3y³z↑+i/√3xz³↑-1/√3xy³↓-i/√3x³z↑-2/√3x³y↓, iy³z↑-xz³↑-ixy³↓-x³z↑, -iy³z↓-xz³↓-ixy³↑-x³z↓]
[iy³z↓+xz³↓-ixy³↑-x³z↓, -iy³z↑+xz³↑-ixy³↓-x³z↑, -2/√3yz³↑+1/√3y³z↑-i/√3xz³↑-1/√3xy³↓-i/√3x³z↑+2/√3x³y↓, 2/√3yz³↓-1/√3y³z↓-i/√3xz³↓-1/√3xy³↑-i/√3x³z↓+2/√3x³y↑]
[2/√3yz⁵↓+1/√3y⁵z↓+i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓-2/√3x⁵y↑, -2/√3yz⁵↑-1/√3y⁵z↑+i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑-2/√3x⁵y↓, iy⁵z↑-xz⁵↑-ixy⁵↓-x⁵z↑, -iy⁵z↓-xz⁵↓-ixy⁵↑-x⁵z↓]
[iy⁵z↓+xz⁵↓-ixy⁵↑-x⁵z↓, -iy⁵z↑+xz⁵↑-ixy⁵↓-x⁵z↑, -2/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑+2/√3x⁵y↓, 2/√3yz⁵↓-1/√3y⁵z↓-i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓+2/√3x⁵y↑]
[1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑+1/√3x⁴y²↑, -1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, iy²z⁴↓+ix²z⁴↓-ix⁴z²↓-ix⁴y²↓, -iy²z⁴↑-ix²z⁴↑+ix⁴z²↑+ix⁴y²↑]
[1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑+1/√3x²y⁴↑-2/√3x⁴z²↑+1/√3x⁴y²↑, -1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, -iy²z⁴↓-iy⁴z²↓+ix²y⁴↓+ix⁴y²↓, iy²z⁴↑+iy⁴z²↑-ix²y⁴↑-ix⁴y²↑]
[-2/√3y²z⁴↑+1/√3y⁴z²↑+1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑-2/√3x⁴y²↑, 2/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, iy⁴z²↓-ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, -iy⁴z²↑+ix²z⁴↑+ix²y⁴↑-ix⁴z²↑]
[-iy²z⁴↑+iy⁴z²↑+ix²y⁴↑-ix⁴y²↑, iy²z⁴↓-iy⁴z²↓-ix²y⁴↓+ix⁴y²↓, 1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, -1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑]
[iy²z⁴↑-ix²z⁴↑-ix⁴z²↑+ix⁴y²↑, -iy²z⁴↓+ix²z⁴↓+ix⁴z²↓-ix⁴y²↓, 1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-2/√3x²y⁴↓+1/√3x⁴z²↓-1/√3x⁴y²↓, -1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+2/√3x²y⁴↑-1/√3x⁴z²↑+1/√3x⁴y²↑]
[iy⁴z²↑-ix²z⁴↑+ix²y⁴↑-ix⁴z²↑, -iy⁴z²↓+ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, 2/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓,
-2/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑]
╔═══════════════════╗ 
║Cartan-O⊗{𝟙,I}-Γ₈⁻:║ 
╚═══════════════════╝ 
[√3z^{2n-1}↓+√3x^{2n-1}↑, iz^{2n-1}↓+2y^{2n-1}↑-ix^{2n-1}↑, √3z^{2n-1}↑-√3iy^{2n-1}↓, -z^{2n-1}↑-iy^{2n-1}↓+2x^{2n-1}↓]

[-yz^{2n}↑-ixz^{2n}↑-ix^{2n}z↓+x^{2n}y↑, -i/√3yz^{2n}↑+2/√3y^{2n}z↓+1/√3xz^{2n}↑-2/√3xy^{2n}↑-1/√3x^{2n}z↓-i/√3x^{2n}y↑, -yz^{2n}↓-iy^{2n}z↑+ixz^{2n}↓-ixy^{2n}↓, 1/√3yz^{2n}↓-i/√3y^{2n}z↑-i/√3xz^{2n}↓-i/√3xy^{2n}↓+2i/√3x^{2n}z↑-2/√3x^{2n}y↓]

[-yz^{2n}↑+iy^{2n}z↓+ixy^{2n}↑+x^{2n}y↑, i/√3yz^{2n}↑+1/√3y^{2n}z↓+2/√3xz^{2n}↑-1/√3xy^{2n}↑-2/√3x^{2n}z↓+i/√3x^{2n}y↑, ixz^{2n}↓-ixy^{2n}↓+ix^{2n}z↑+x^{2n}y↓, 2/√3yz^{2n}↓-2i/√3y^{2n}z↑+i/√3xz^{2n}↓+i/√3xy^{2n}↓+i/√3x^{2n}z↑-1/√3x^{2n}y↓]

[1/√3yz^{2n}↑+i/√3y^{2n}z↓+2i/√3xz^{2n}↑+i/√3xy^{2n}↑+2i/√3x^{2n}z↓-1/√3x^{2n}y↑, iyz^{2n}↑-y^{2n}z↓+xy^{2n}↑+ix^{2n}y↑, 2/√3yz^{2n}↓+2i/√3y^{2n}z↑-i/√3xz^{2n}↓+i/√3xy^{2n}↓+i/√3x^{2n}z↑+1/√3x^{2n}y↓, ixz^{2n}↓+ixy^{2n}↓-ix^{2n}z↑+x^{2n}y↓]

[i/√3yz^{2n}↑+2/√3y^{2n}z↓+1/√3xz^{2n}↑+2/√3xy^{2n}↑+1/√3x^{2n}z↓-i/√3x^{2n}y↑, yz^{2n}↑-ixz^{2n}↑+ix^{2n}z↓+x^{2n}y↑, -i/√3yz^{2n}↓+1/√3y^{2n}z↑+1/√3xz^{2n}↓-1/√3xy^{2n}↓+2/√3x^{2n}z↑-2i/√3x^{2n}y↓, -iyz^{2n}↓-y^{2n}z↑+xz^{2n}↓+xy^{2n}↓]

[2i/√3yz^{2n}↑+1/√3y^{2n}z↓-1/√3xz^{2n}↑+1/√3xy^{2n}↑-1/√3x^{2n}z↓-2i/√3x^{2n}y↑, -iy^{2n}z↓-ixz^{2n}↑+ixy^{2n}↑+ix^{2n}z↓, i/√3yz^{2n}↓-1/√3y^{2n}z↑+2/√3xz^{2n}↓-2/√3xy^{2n}↓+1/√3x^{2n}z↑-i/√3x^{2n}y↓, -iyz^{2n}↓-y^{2n}z↑+x^{2n}z↑+ix^{2n}y↓]

[y^{2n}z↓+xz^{2n}↑+xy^{2n}↑+x^{2n}z↓, 2/√3yz^{2n}↑+i/√3y^{2n}z↓-i/√3xz^{2n}↑-i/√3xy^{2n}↑+i/√3x^{2n}z↓+2/√3x^{2n}y↑, -iyz^{2n}↓+y^{2n}z↑+x^{2n}z↑-ix^{2n}y↓, -i/√3yz^{2n}↓-1/√3y^{2n}z↑+2/√3xz^{2n}↓+2/√3xy^{2n}↓-1/√3x^{2n}z↑-i/√3x^{2n}y↓]

Γ₂[1/√3z²↓-2/√3y²↓+1/√3x²↓, -iz²↓+ix²↓, 1/√3z²↑+1/√3y²↑-2/√3x²↑, z²↑-y²↑]
Γ₂[yz↑+xy↓, -i/√3yz↑+2/√3xz↑+i/√3xy↓, -ixz↓+xy↑, 2/√3yz↓-i/√3xz↓-1/√3xy↑]

[y²z³↓+x²z³↓+x³z²↑+x³y²↑, i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑-i/√3x³y²↑, y²z³↑-iy³z²↓+x²z³↑-ix²y³↓, -1/√3y²z³↑-i/√3y³z²↓-1/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓+2/√3x³y²↓]
[1/√3y²z³↓+2i/√3y³z²↑-1/√3x²z³↓-2i/√3x²y³↑-1/√3x³z²↑+1/√3x³y²↑, -iy²z³↓+ix²z³↓-ix³z²↑+ix³y²↑, -1/√3y²z³↑+i/√3y³z²↓+1/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓-2/√3x³y²↓, -y²z³↑-iy³z²↓+x²z³↑+ix²y³↓]
[2/√3y²z³↓+i/√3y³z²↑+1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+2/√3x³y²↑, y³z²↑+ix²z³↓+x²y³↑-ix³z²↑, 1/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-2i/√3x²y³↓+1/√3x³z²↓-1/√3x³y²↓, -y²z³↑-iy³z²↓+x³z²↓+x³y²↓]
[iy²z³↓-y³z²↑+x²y³↑+ix³y²↑, 1/√3y²z³↓+i/√3y³z²↑-2/√3x²z³↓+i/√3x²y³↑+2/√3x³z²↑-1/√3x³y²↑, ix²z³↑+x²y³↓+ix³z²↓-ix³y²↓, -2i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-1/√3x²y³↓+i/√3x³z²↓+i/√3x³y²↓]
[i/√3y²z³↓+1/√3y³z²↑+2i/√3x²z³↓-1/√3x²y³↑+2i/√3x³z²↑+i/√3x³y²↑, -y²z³↓+iy³z²↑+ix²y³↑+x³y²↑, 2i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑+1/√3x²y³↓-i/√3x³z²↓+i/√3x³y²↓, -ix²z³↑+x²y³↓+ix³z²↓+ix³y²↓]
[-y³z²↑-ix²z³↓+x²y³↑-ix³z²↑, 2/√3y²z³↓-i/√3y³z²↑-1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-2/√3x³y²↑, -iy²z³↑-y³z²↓+ix³z²↓-ix³y²↓, -i/√3y²z³↑+1/√3y³z²↓+2i/√3x²z³↑-2/√3x²y³↓-i/√3x³z²↓-i/√3x³y²↓]
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₆⁺:║ 
╚════════════════════╝ 
[↑,↓]
[yz^{2n-1}↓-y^{2n-1}z↓-ixz^{2n-1}↓+xy^{2n-1}↑+ix^{2n-1}z↓-x^{2n-1}y↑, yz^{2n-1}↑-y^{2n-1}z↑+ixz^{2n-1}↑-xy^{2n-1}↓-ix^{2n-1}z↑+x^{2n-1}y↓]	
Γ₂[yz²↓+iy²z↑+ixz²↓-ixy²↓-ix²z↑-x²y↓, -yz²↑-iy²z↓+ixz²↑-ixy²↑+ix²z↓+x²y↑]
[y²z⁴↑+y⁴z²↑+x²z⁴↑+x²y⁴↑+x⁴z²↑+x⁴y²↑, y²z⁴↓+y⁴z²↓+x²z⁴↓+x²y⁴↓+x⁴z²↓+x⁴y²↓]
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₆⁻:║ 
╚════════════════════╝ 
Γ₂[↓,↑]
[-yz^{2n}↑-iy^{2n}z↓+ixz^{2n}↑-ixy^{2n}↑+ix^{2n}z↓+x^{2n}y↑, yz^{2n}↓+iy^{2n}z↑+ixz^{2n}↓-ixy^{2n}↓-ix^{2n}z↑-x^{2n}y↓]
[y²z³↓-iy³z²↑-x²z³↓+ix²y³↑-x³z²↑+x³y²↑, -y²z³↑+iy³z²↓+x²z³↑-ix²y³↓-x³z²↓+x³y²↓]
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₇⁺:║ 
╚════════════════════╝ 
[yz^{2n-1}↓+y^{2n-1}z↓+ixz^{2n-1}↓+xy^{2n-1}↑+ix^{2n-1}z↓+x^{2n-1}y↑, -yz^{2n-1}↑-y^{2n-1}z↑+ixz^{2n-1}↑+xy^{2n-1}↓+ix^{2n-1}z↑+x^{2n-1}y↓]

Γ₂[z^{2n-1}↑+iy^{2n-1}↓+x^{2n-1}↓, z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑]
Γ₂[y²z²↓+ix²z²↓+x²y²↑, -y²z²↑+ix²z²↑+x²y²↓]
Γ₂[yz²↓-iy²z↑-ixz²↓-ixy²↓-ix²z↑+x²y↓, yz²↑-iy²z↓+ixz²↑+ixy²↑-ix²z↓+x²y↑]

[yz↓+ixz↓+xy↑, -yz↑+ixz↑+xy↓]

[-y²z⁴↑+y⁴z²↑+x²z⁴↑-x²y⁴↑-x⁴z²↑+x⁴y²↑, y²z⁴↓-y⁴z²↓-x²z⁴↓+x²y⁴↓+x⁴z²↓-x⁴y²↓]
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₇⁻:║ 
╚════════════════════╝ 
[z^{2n-1}↓+iy^{2n-1}↑-x^{2n-1}↑, -z^{2n-1}↑-iy^{2n-1}↓-x^{2n-1}↓]
[-yz^{2n}↑+iy^{2n}z↓-ixz^{2n}↑-ixy^{2n}↑+ix^{2n}z↓-x^{2n}y↑, yz^{2n}↓-iy^{2n}z↑-ixz^{2n}↓-ixy^{2n}↓-ix^{2n}z↑+x^{2n}y↓]	
Γ₂[yz↑-ixz↑-xy↓, yz↓+ixz↓+xy↑]

[y²z³↓+iy³z²↑+x²z³↓+ix²y³↑-x³z²↑-x³y²↑, -y²z³↑-iy³z²↓-x²z³↑-ix²y³↓-x³z²↓-x³y²↓]
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₈⁺:║ 
╚════════════════════╝ 
[-1/√3z^{2n}↑+2/√3y^{2n}↑-1/√3x^{2n}↑, 1/√3z^{2n}↓-2/√3y^{2n}↓+1/√3x^{2n}↓, -iz^{2n}↓+ix^{2n}↓, iz^{2n}↑-ix^{2n}↑]

Γ₂[√3z^{2n-1}↑-√3x^{2n-1}↓, √3z^{2n-1}↓+√3x^{2n-1}↑, iz^{2n-1}↓+2y^{2n-1}↑-ix^{2n-1}↑, iz^{2n-1}↑+2y^{2n-1}↓+ix^{2n-1}↓]

[-yz^{2n-1}↓-y^{2n-1}z↓+xy^{2n-1}↑+x^{2n-1}y↑, yz^{2n-1}↑+y^{2n-1}z↑+xy^{2n-1}↓+x^{2n-1}y↓, -i/√3yz^{2n-1}↑-i/√3y^{2n-1}z↑+2/√3xz^{2n-1}↑+i/√3xy^{2n-1}↓+2/√3x^{2n-1}z↑+i/√3x^{2n-1}y↓, i/√3yz^{2n-1}↓+i/√3y^{2n-1}z↓+2/√3xz^{2n-1}↓+i/√3xy^{2n-1}↑+2/√3x^{2n-1}z↓+i/√3x^{2n-1}y↑]

[√3(yz)^{2n-1}↓-√3(xy)^{2n-1}↑, -√3(yz)^{2n-1}↑-√3(xy)^{2n-1}↓, i(yz)^{2n-1}↑-2(xz)^{2n-1}↑-i(xy)^{2n-1}↓, -i(yz)^{2n-1}↓-2(xz)^{2n-1}↓-i(xy)^{2n-1}↑]

[-i/√3yz^{2n-1}↓+i/√3y^{2n-1}z↓+2/√3xz^{2n-1}↓-i/√3xy^{2n-1}↑-2/√3x^{2n-1}z↓+i/√3x^{2n-1}y↑, i/√3yz^{2n-1}↑-i/√3y^{2n-1}z↑+2/√3xz^{2n-1}↑-i/√3xy^{2n-1}↓-2/√3x^{2n-1}z↑+i/√3x^{2n-1}y↓, -yz^{2n-1}↑+y^{2n-1}z↑-xy^{2n-1}↓+x^{2n-1}y↓, yz^{2n-1}↓-y^{2n-1}z↓-xy^{2n-1}↑+x^{2n-1}y↑]

[iyz^{2n-1}↓-xz^{2n-1}↓+x^{2n-1}z↓-ix^{2n-1}y↑, -iyz^{2n-1}↑-xz^{2n-1}↑+x^{2n-1}z↑-ix^{2n-1}y↓, 1/√3yz^{2n-1}↑-2/√3y^{2n-1}z↑-i/√3xz^{2n-1}↑+2/√3xy^{2n-1}↓-i/√3x^{2n-1}z↑-1/√3x^{2n-1}y↓, -1/√3yz^{2n-1}↓+2/√3y^{2n-1}z↓-i/√3xz^{2n-1}↓+2/√3xy^{2n-1}↑-i/√3x^{2n-1}z↓-1/√3x^{2n-1}y↑]

Γ₂[yz²↓-iy²z↑+ixy²↓-x²y↓, yz²↑-iy²z↓-ixy²↑-x²y↑, -i/√3yz²↑-1/√3y²z↓-2/√3xz²↑+1/√3xy²↑+2/√3x²z↓-i/√3x²y↑, -i/√3yz²↓-1/√3y²z↑+2/√3xz²↓-1/√3xy²↓+2/√3x²z↑-i/√3x²y↓]
Γ₂[-yz²↓+ixz²↓-ix²z↑+x²y↓, -yz²↑-ixz²↑-ix²z↓+x²y↑, -i/√3yz²↑+2/√3y²z↓+1/√3xz²↑-2/√3xy²↑-1/√3x²z↓-i/√3x²y↑, 
-i/√3yz²↓+2/√3y²z↑-1/√3xz²↓+2/√3xy²↓-1/√3x²z↑-i/√3x²y↓]
Γ₂[2/√3yz²↓-i/√3y²z↑-i/√3xz²↓+i/√3xy²↓+i/√3x²z↑-2/√3x²y↓, 2/√3yz²↑-i/√3y²z↓+i/√3xz²↑-i/√3xy²↑+i/√3x²z↓-2/√3x²y↑, -y²z↓-xz²↑+xy²↑+x²z↓, -y²z↑+xz²↓-xy²↓+x²z↑]
Γ₂[i/√3yz²↓-1/√3y²z↑+2/√3xz²↓+1/√3xy²↓-2/√3x²z↑-i/√3x²y↓, i/√3yz²↑-1/√3y²z↓-2/√3xz²↑-1/√3xy²↑-2/√3x²z↓-i/√3x²y↑, -yz²↑-iy²z↓+ixy²↑-x²y↑, 
-yz²↓-iy²z↑-ixy²↓-x²y↓]
Γ₂[i/√3yz²↓+2/√3y²z↑-1/√3xz²↓-2/√3xy²↓+1/√3x²z↑-i/√3x²y↓, i/√3yz²↑+2/√3y²z↓+1/√3xz²↑+2/√3xy²↑+1/√3x²z↓-i/√3x²y↑, yz²↑-ixz²↑+ix²z↓+x²y↑, yz²↓+ixz²↓+ix²z↑+x²y↓]
Γ₂[y²z↑-xz²↓-xy²↓+x²z↑, y²z↓+xz²↑+xy²↑+x²z↓, 2/√3yz²↑+i/√3y²z↓-i/√3xz²↑-i/√3xy²↑+i/√3x²z↓+2/√3x²y↑, 2/√3yz²↓+i/√3y²z↑+i/√3xz²↓+i/√3xy²↓+i/√3x²z↑+2/√3x²y↓]

[1/√3yz³↓+2/√3y³z↓-i/√3xz³↓-2/√3xy³↑+i/√3x³z↓-1/√3x³y↑, -1/√3yz³↑-2/√3y³z↑-i/√3xz³↑-2/√3xy³↓+i/√3x³z↑-1/√3x³y↓, iyz³↑-xz³↑-x³z↑-ix³y↓, -iyz³↓-xz³↓-x³z↓-ix³y↑]
[2/√3yz³↓+1/√3y³z↓+i/√3xz³↓-1/√3xy³↑-i/√3x³z↓-2/√3x³y↑, -2/√3yz³↑-1/√3y³z↑+i/√3xz³↑-1/√3xy³↓-i/√3x³z↑-2/√3x³y↓, iy³z↑-xz³↑-ixy³↓-x³z↑, -iy³z↓-xz³↓-ixy³↑-x³z↓]
[iy³z↓+xz³↓-ixy³↑-x³z↓, -iy³z↑+xz³↑-ixy³↓-x³z↑, -2/√3yz³↑+1/√3y³z↑-i/√3xz³↑-1/√3xy³↓-i/√3x³z↑+2/√3x³y↓, 2/√3yz³↓-1/√3y³z↓-i/√3xz³↓-1/√3xy³↑-i/√3x³z↓+2/√3x³y↑]
[-1/√3y²z²↑+2/√3x²z²↑-1/√3x²y²↑, 1/√3y²z²↓-2/√3x²z²↓+1/√3x²y²↓, iy²z²↓-ix²y²↓, -iy²z²↑+ix²y²↑]
[2/√3yz⁵↓+1/√3y⁵z↓+i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓-2/√3x⁵y↑, -2/√3yz⁵↑-1/√3y⁵z↑+i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑-2/√3x⁵y↓, iy⁵z↑-xz⁵↑-ixy⁵↓-x⁵z↑, -iy⁵z↓-xz⁵↓-ixy⁵↑-x⁵z↓]
[1/√3yz⁵↓+2/√3y⁵z↓-i/√3xz⁵↓-2/√3xy⁵↑+i/√3x⁵z↓-1/√3x⁵y↑, -1/√3yz⁵↑-2/√3y⁵z↑-i/√3xz⁵↑-2/√3xy⁵↓+i/√3x⁵z↑-1/√3x⁵y↓, iyz⁵↑-xz⁵↑-x⁵z↑-ix⁵y↓, -iyz⁵↓-xz⁵↓-x⁵z↓-ix⁵y↑]
[iy⁵z↓+xz⁵↓-ixy⁵↑-x⁵z↓, -iy⁵z↑+xz⁵↑-ixy⁵↓-x⁵z↑, -2/√3yz⁵↑+1/√3y⁵z↑-i/√3xz⁵↑-1/√3xy⁵↓-i/√3x⁵z↑+2/√3x⁵y↓, 2/√3yz⁵↓-1/√3y⁵z↓-i/√3xz⁵↓-1/√3xy⁵↑-i/√3x⁵z↓+2/√3x⁵y↑]
[1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑-2/√3x²y⁴↑+1/√3x⁴z²↑+1/√3x⁴y²↑, -1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓+2/√3x²y⁴↓-1/√3x⁴z²↓-1/√3x⁴y²↓, iy²z⁴↓+ix²z⁴↓-ix⁴z²↓-ix⁴y²↓, -iy²z⁴↑-ix²z⁴↑+ix⁴z²↑+ix⁴y²↑]
[1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑+1/√3x²y⁴↑-2/√3x⁴z²↑+1/√3x⁴y²↑, -1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓-1/√3x²y⁴↓+2/√3x⁴z²↓-1/√3x⁴y²↓, -iy²z⁴↓-iy⁴z²↓+ix²y⁴↓+ix⁴y²↓, iy²z⁴↑+iy⁴z²↑-ix²y⁴↑-ix⁴y²↑]
[-2/√3y²z⁴↑+1/√3y⁴z²↑+1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑-2/√3x⁴y²↑, 2/√3y²z⁴↓-1/√3y⁴z²↓-1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓+2/√3x⁴y²↓, iy⁴z²↓-ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, -iy⁴z²↑+ix²z⁴↑+ix²y⁴↑-ix⁴z²↑]
[-iy²z⁴↑+iy⁴z²↑+ix²y⁴↑-ix⁴y²↑, iy²z⁴↓-iy⁴z²↓-ix²y⁴↓+ix⁴y²↓, 1/√3y²z⁴↓-1/√3y⁴z²↓+2/√3x²z⁴↓+1/√3x²y⁴↓-2/√3x⁴z²↓-1/√3x⁴y²↓, -1/√3y²z⁴↑+1/√3y⁴z²↑-2/√3x²z⁴↑-1/√3x²y⁴↑+2/√3x⁴z²↑+1/√3x⁴y²↑]
[iy²z⁴↑-ix²z⁴↑-ix⁴z²↑+ix⁴y²↑, -iy²z⁴↓+ix²z⁴↓+ix⁴z²↓-ix⁴y²↓, 1/√3y²z⁴↓+2/√3y⁴z²↓-1/√3x²z⁴↓-2/√3x²y⁴↓+1/√3x⁴z²↓-1/√3x⁴y²↓, -1/√3y²z⁴↑-2/√3y⁴z²↑+1/√3x²z⁴↑+2/√3x²y⁴↑-1/√3x⁴z²↑+1/√3x⁴y²↑]
[iy⁴z²↑-ix²z⁴↑+ix²y⁴↑-ix⁴z²↑, -iy⁴z²↓+ix²z⁴↓-ix²y⁴↓+ix⁴z²↓, 2/√3y²z⁴↓+1/√3y⁴z²↓+1/√3x²z⁴↓-1/√3x²y⁴↓-1/√3x⁴z²↓-2/√3x⁴y²↓, -2/√3y²z⁴↑-1/√3y⁴z²↑-1/√3x²z⁴↑+1/√3x²y⁴↑+1/√3x⁴z²↑+2/√3x⁴y²↑]
╔════════════════════╗ 
║Cartan-Td⊗{𝟙,I}-Γ₈⁻:║ 
╚════════════════════╝ 
[√3z^{2n-1}↓+√3x^{2n-1}↑, iz^{2n-1}↓+2y^{2n-1}↑-ix^{2n-1}↑, √3z^{2n-1}↑-√3iy^{2n-1}↓, -z^{2n-1}↑-iy^{2n-1}↓+2x^{2n-1}↓]
[-yz^{2n}↑-ixz^{2n}↑-ix^{2n}z↓+x^{2n}y↑, -i/√3yz^{2n}↑+2/√3y^{2n}z↓+1/√3xz^{2n}↑-2/√3xy^{2n}↑-1/√3x^{2n}z↓-i/√3x^{2n}y↑, -yz^{2n}↓-iy^{2n}z↑+ixz^{2n}↓-ixy^{2n}↓, 1/√3yz^{2n}↓-i/√3y^{2n}z↑-i/√3xz^{2n}↓-i/√3xy^{2n}↓+2i/√3x^{2n}z↑-2/√3x^{2n}y↓]
[-yz^{2n}↑+iy^{2n}z↓+ixy^{2n}↑+x^{2n}y↑, i/√3yz^{2n}↑+1/√3y^{2n}z↓+2/√3xz^{2n}↑-1/√3xy^{2n}↑-2/√3x^{2n}z↓+i/√3x^{2n}y↑, ixz^{2n}↓-ixy^{2n}↓+ix^{2n}z↑+x^{2n}y↓, 2/√3yz^{2n}↓-2i/√3y^{2n}z↑+i/√3xz^{2n}↓+i/√3xy^{2n}↓+i/√3x^{2n}z↑-1/√3x^{2n}y↓]
[1/√3yz^{2n}↑+i/√3y^{2n}z↓+2i/√3xz^{2n}↑+i/√3xy^{2n}↑+2i/√3x^{2n}z↓-1/√3x^{2n}y↑, iyz^{2n}↑-y^{2n}z↓+xy^{2n}↑+ix^{2n}y↑, 2/√3yz^{2n}↓+2i/√3y^{2n}z↑-i/√3xz^{2n}↓+i/√3xy^{2n}↓+i/√3x^{2n}z↑+1/√3x^{2n}y↓, ixz^{2n}↓+ixy^{2n}↓-ix^{2n}z↑+x^{2n}y↓]
[i/√3yz^{2n}↑+2/√3y^{2n}z↓+1/√3xz^{2n}↑+2/√3xy^{2n}↑+1/√3x^{2n}z↓-i/√3x^{2n}y↑, yz^{2n}↑-ixz^{2n}↑+ix^{2n}z↓+x^{2n}y↑, -i/√3yz^{2n}↓+1/√3y^{2n}z↑+1/√3xz^{2n}↓-1/√3xy^{2n}↓+2/√3x^{2n}z↑-2i/√3x^{2n}y↓, -iyz^{2n}↓-y^{2n}z↑+xz^{2n}↓+xy^{2n}↓]
[2i/√3yz^{2n}↑+1/√3y^{2n}z↓-1/√3xz^{2n}↑+1/√3xy^{2n}↑-1/√3x^{2n}z↓-2i/√3x^{2n}y↑, -iy^{2n}z↓-ixz^{2n}↑+ixy^{2n}↑+ix^{2n}z↓, i/√3yz^{2n}↓-1/√3y^{2n}z↑+2/√3xz^{2n}↓-2/√3xy^{2n}↓+1/√3x^{2n}z↑-i/√3x^{2n}y↓, -iyz^{2n}↓-y^{2n}z↑+x^{2n}z↑+ix^{2n}y↓]
[y^{2n}z↓+xz^{2n}↑+xy^{2n}↑+x^{2n}z↓, 2/√3yz^{2n}↑+i/√3y^{2n}z↓-i/√3xz^{2n}↑-i/√3xy^{2n}↑+i/√3x^{2n}z↓+2/√3x^{2n}y↑, -iyz^{2n}↓+y^{2n}z↑+x^{2n}z↑-ix^{2n}y↓, -i/√3yz^{2n}↓-1/√3y^{2n}z↑+2/√3xz^{2n}↓+2/√3xy^{2n}↓-1/√3x^{2n}z↑-i/√3x^{2n}y↓]

Γ₂[1/√3z²↓-2/√3y²↓+1/√3x²↓, -iz²↓+ix²↓, 1/√3z²↑+1/√3y²↑-2/√3x²↑, z²↑-y²↑]
Γ₂[yz↑+xy↓, -i/√3yz↑+2/√3xz↑+i/√3xy↓, -ixz↓+xy↑, 2/√3yz↓-i/√3xz↓-1/√3xy↑]

[y²z³↓+x²z³↓+x³z²↑+x³y²↑, i/√3y²z³↓+2/√3y³z²↑+i/√3x²z³↓+2/√3x²y³↑-i/√3x³z²↑-i/√3x³y²↑, y²z³↑-iy³z²↓+x²z³↑-ix²y³↓, -1/√3y²z³↑-i/√3y³z²↓-1/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓+2/√3x³y²↓]
[-y³z²↑-ix²z³↓+x²y³↑-ix³z²↑, 2/√3y²z³↓-i/√3y³z²↑-1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑-2/√3x³y²↑, -iy²z³↑-y³z²↓+ix³z²↓-ix³y²↓, -i/√3y²z³↑+1/√3y³z²↓+2i/√3x²z³↑-2/√3x²y³↓-i/√3x³z²↓-i/√3x³y²↓]
[1/√3y²z³↓+2i/√3y³z²↑-1/√3x²z³↓-2i/√3x²y³↑-1/√3x³z²↑+1/√3x³y²↑, -iy²z³↓+ix²z³↓-ix³z²↑+ix³y²↑, -1/√3y²z³↑+i/√3y³z²↓+1/√3x²z³↑-i/√3x²y³↓+2/√3x³z²↓-2/√3x³y²↓, -y²z³↑-iy³z²↓+x²z³↑+ix²y³↓]
[2/√3y²z³↓+i/√3y³z²↑+1/√3x²z³↓-i/√3x²y³↑+1/√3x³z²↑+2/√3x³y²↑, y³z²↑+ix²z³↓+x²y³↑-ix³z²↑, 1/√3y²z³↑-i/√3y³z²↓+2/√3x²z³↑-2i/√3x²y³↓+1/√3x³z²↓-1/√3x³y²↓, -y²z³↑-iy³z²↓+x³z²↓+x³y²↓]
[iy²z³↓-y³z²↑+x²y³↑+ix³y²↑, 1/√3y²z³↓+i/√3y³z²↑-2/√3x²z³↓+i/√3x²y³↑+2/√3x³z²↑-1/√3x³y²↑, ix²z³↑+x²y³↓+ix³z²↓-ix³y²↓, -2i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑-1/√3x²y³↓+i/√3x³z²↓+i/√3x³y²↓]
[i/√3y²z³↓+1/√3y³z²↑+2i/√3x²z³↓-1/√3x²y³↑+2i/√3x³z²↑+i/√3x³y²↑, -y²z³↓+iy³z²↑+ix²y³↑+x³y²↑, 2i/√3y²z³↑+2/√3y³z²↓+i/√3x²z³↑+1/√3x²y³↓-i/√3x³z²↓+i/√3x³y²↓, -ix²z³↑+x²y³↓+ix³z²↓+ix³y²↓]


==> readMe.txt <==
%auto-ignore
← all auxiliary files have this first line which explains to arXiv.org that this file is a part of the supplementary material.
THIS LINE MUST BE REMOVED from the maxima and Mathematica files (test.max, supMat.max, test.nb, supMat.ma, and badBasis-LS.max)
before you run the testing programs test.max and test.nb.

Almost all files are utf-8-encoded.

Here is the list of the files:

test.max ← maxima program (quite slow) that calculates character tables for all irreducible representations (irreps).
supMat.max ← matrices for all irreps and the corresp. transformation parameters; required by test.max.

test.nb ← Mathematica program that calculates character tables for all irreducible representations (irreps).
supMat.ma ← matrices for all irreps and the corresp. transformation parameters; required by test.nb.

bases-0.txt ← polynomial bases for all irreps of the considered groups.
bases-1.txt ← simplified version of bases-0.txt

Pauli_vs_Cartan.txt ← comparison of the bases obtained for the double group Td in Pauli and Cartan gauges.

badBasis.txt ← an example of the wrong basis which demonstrates unreliability of the usual method for obtaining polynomial bases of irresp – 
by diagonalizing the L·S operator on the linear combination of spherical harmonics.
This is discussed in Sec.IVb of arXiv:1206.0292v1, see Eqs. (46) and (47).

badBasis-LS.max ← maxima program that demonstrates that the basis in Eqs. (46) and (47) is (i) orthogonal and (ii) indeed diagonalizes the L·S operator.

